Competitive Physics Informed Networks

Neural networks can be trained to solve partial differential equations (PDEs) by using the PDE residual as the loss function. This strategy is called "physics-informed neural networks" (PINNs), but it currently cannot produce high-accuracy solutions, typically attaining about $0.1\%$ relative error. We present an adversarial approach that overcomes this limitation, which we call competitive PINNs (CPINNs). CPINNs train a discriminator that is rewarded for predicting mistakes the PINN makes. The discriminator and PINN participate in a zero-sum game with the exact PDE solution as an optimal strategy. This approach avoids squaring the large condition numbers of PDE discretizations, which is the likely reason for failures of previous attempts to decrease PINN errors even on benign problems. Numerical experiments on a Poisson problem show that CPINNs achieve errors four orders of magnitude smaller than the best-performing PINN. We observe relative errors on the order of single-precision accuracy, consistently decreasing with each epoch. To the authors' knowledge, this is the first time this level of accuracy and convergence behavior has been achieved. Additional experiments on the nonlinear Schr\"odinger, Burgers', and Allen-Cahn equation show that the benefits of CPINNs are not limited to linear problems.

==> Info_iter_21500000.csv <==
x y z w a
0.000000000000000000e+00 1.138809027186863831e+00 1.573134696004094391e+00 1.042606685561440427e+00 5.305280104426538523e-01
2.000000000000000000e+04 1.459715358351158093e-02 1.255642989741261126e-03 1.006409027275387020e-03 2.492339624658739981e-04
4.000000000000000000e+04 9.030649906381544439e-03 7.221310567965297071e-04 6.224065095697836570e-04 9.972454722674607718e-05
6.000000000000000000e+04 6.656626502059538597e-03 4.637365628018320679e-04 4.059459636877499919e-04 5.779059911408207604e-05
8.000000000000000000e+04 1.774605980961434931e-02 4.039958794674673682e-04 2.552807055902779187e-04 1.487151738771894495e-04
1.000000000000000000e+05 1.367244420022684613e-02 2.381917119383703549e-04 1.430970284715180735e-04 9.509468346685228139e-05
1.200000000000000000e+05 1.257573319805531734e-02 1.987639956408077222e-04 1.207046203541703108e-04 7.805937528663742491e-05
1.400000000000000000e+05 1.168710499974371687e-02 1.739707347300439660e-04 1.068100152132748289e-04 6.716071951676913705e-05
1.600000000000000000e+05 1.101451243342162212e-02 1.558662478875041176e-04 9.604927411422043218e-05 5.981697377328369219e-05
1.800000000000000000e+05 1.046834635150625803e-02 1.416071223450041648e-04 8.728606246257454560e-05 5.432105988242961917e-05
2.000000000000000000e+05 1.001275028569272030e-02 1.299794418377614837e-04 7.997406642667135039e-05 5.000537541109011976e-05
2.200000000000000000e+05 9.622114483389966264e-03 1.202512484547770542e-04 7.376903110592132379e-05 4.648221734885573037e-05
2.400000000000000000e+05 9.280067164909925476e-03 1.119572977137919318e-04 6.843378988668873120e-05 4.352350782710320061e-05
2.600000000000000000e+05 8.975392547629730197e-03 1.047780933764851520e-04 6.379448891084291498e-05 4.098360446564223021e-05
2.800000000000000000e+05 8.700706618921522431e-03 9.848932192557976583e-05 5.972105090675930346e-05 3.876827101882046237e-05
3.000000000000000000e+05 8.450902296192063651e-03 9.292706476021593423e-05 5.611408409996163939e-05 3.681298066025428807e-05
3.200000000000000000e+05 8.222274935339491525e-03 8.796770232655709348e-05 5.289636232219887836e-05 3.507134000435822190e-05
3.400000000000000000e+05 8.012007764129532028e-03 8.351549411758158381e-05 5.000695183199074334e-05 3.350854228559084047e-05
3.600000000000000000e+05 7.817873528035760439e-03 7.949466576309468656e-05 4.739709047928227675e-05 3.209757528381240304e-05
3.800000000000000000e+05 7.638052362062209416e-03 7.584414363622296595e-05 4.502724604304675712e-05 3.081689759317620883e-05
4.000000000000000000e+05 7.471020215655750293e-03 7.251396582569974642e-05 4.286499398471912650e-05 2.964897184098061654e-05
4.200000000000000000e+05 7.315477690423984394e-03 6.946275880059921116e-05 4.088346306553617370e-05 2.857929573506304424e-05
4.400000000000000000e+05 7.170302228440404539e-03 6.665591020551441198e-05 3.906017853903939654e-05 2.759573166647501884e-05
4.600000000000000000e+05 7.034514031060068104e-03 6.406420955857238756e-05 3.737618750240442720e-05 2.668802205616795697e-05
4.800000000000000000e+05 6.907251054540434337e-03 6.166281783709743551e-05 3.581538862985773468e-05 2.584742920723970421e-05
5.000000000000000000e+05 6.787749892805334910e-03 5.943047138041145512e-05 3.436401166207528866e-05 2.506645971833616646e-05
5.200000000000000000e+05 6.675330821644637029e-03 5.734885800210306171e-05 3.301020853449258878e-05 2.433864946761047293e-05
5.400000000000000000e+05 6.569385853093040288e-03 5.540212188060463069e-05 3.174372881095532267e-05 2.365839306964930802e-05
5.600000000000000000e+05 6.469369024922887526e-03 5.357646634153224758e-05 3.055565956951572504e-05 2.302080677201652254e-05
5.800000000000000000e+05 6.374788383927338861e-03 5.185983210658263206e-05 2.943821511809968948e-05 2.242161698848294259e-05
6.000000000000000000e+05 6.285199275177826700e-03 5.024163444305197723e-05 2.838456563475855925e-05 2.185706880829341460e-05
6.200000000000000000e+05 6.200198654904894718e-03 4.871254679680768555e-05 2.738869650723336791e-05 2.132385028957431764e-05
6.400000000000000000e+05 6.119420217123858370e-03 4.726432147059667045e-05 2.644529210153328085e-05 2.081902936906338959e-05
6.600000000000000000e+05 6.042530182312903439e-03 4.588964012667244704e-05 2.554963914006342014e-05 2.034000098660902691e-05
6.800000000000000000e+05 5.969223628029911993e-03 4.458198847277306063e-05 2.469754594072513015e-05 1.988444253204793048e-05
7.000000000000000000e+05 5.899221274478665122e-03 4.333555073744459923e-05 2.388527458643206194e-05 1.945027615101253729e-05
7.200000000000000000e+05 5.832266653181124652e-03 4.214512043152445061e-05 2.310948370603492779e-05 1.903563672548951944e-05
7.400000000000000000e+05 5.768123605206009440e-03 4.100602461747784253e-05 2.236718002389279726e-05 1.863884459358504527e-05
7.600000000000000000e+05 5.706574060425966162e-03 3.991405941949338469e-05 2.165567719397378782e-05 1.825838222551960026e-05
7.800000000000000000e+05 5.647416064342270815e-03 3.886543497002079147e-05 2.097256072475035514e-05 1.789287424527043972e-05
8.000000000000000000e+05 5.590462016661740599e-03 3.785672827454750460e-05 2.031565801424265683e-05 1.754107026030484438e-05
8.200000000000000000e+05 5.535537098620366310e-03 3.688484278391112150e-05 1.968301269668084566e-05 1.720183008723027583e-05
8.400000000000000000e+05 5.482477866745520331e-03 3.594697365564493061e-05 1.907286263663401978e-05 1.687411101901090745e-05
8.600000000000000000e+05 5.431130992929263275e-03 3.504057784864199982e-05 1.848362101452198124e-05 1.655695683412001859e-05
8.800000000000000000e+05 5.381352138046430894e-03 3.416334835490345402e-05 1.791386003827097326e-05 1.624948831663248415e-05
9.000000000000000000e+05 5.333004947422872490e-03 3.331319197307628147e-05 1.736229688307081831e-05 1.595089509000546316e-05
9.200000000000000000e+05 5.285960158983366540e-03 3.248821011788294993e-05 1.682778151585370674e-05 1.566042860202924658e-05
9.400000000000000000e+05 5.240094818513583129e-03 3.168668223800608715e-05 1.630928610549066730e-05 1.537739613251541646e-05
9.600000000000000000e+05 5.195291599093171224e-03 3.090705147512920676e-05 1.580589575406035808e-05 1.510115572106884529e-05
9.800000000000000000e+05 5.151438223699881906e-03 3.014791224287516710e-05 1.531680031138896812e-05 1.483111193148619728e-05
1.000000000000000000e+06 5.108426991594495863e-03 2.940799944052636998e-05 1.484128705618851920e-05 1.456671238433785248e-05
1.020000000000000000e+06 5.066154412901109801e-03 2.868617905677815237e-05 1.437873404643283142e-05 1.430744501034532096e-05
1.040000000000000000e+06 5.024520954718792072e-03 2.798143993060064471e-05 1.392860395447034266e-05 1.405283597613030205e-05
1.060000000000000000e+06 4.983430904113819900e-03 2.729288646098066218e-05 1.349043821723200198e-05 1.380244824374866020e-05
1.080000000000000000e+06 4.942792354893247274e-03 2.661973207861436058e-05 1.306385134715208920e-05 1.355588073146226968e-05
1.100000000000000000e+06 4.902517322916149015e-03 2.596129329740353293e-05 1.264852526378289811e-05 1.331276803362063313e-05
1.120000000000000000e+06 4.862521994624713177e-03 2.531698418162238809e-05 1.224420352601559038e-05 1.307278065560679602e-05
1.140000000000000000e+06 4.822727109912410513e-03 2.468631107083525580e-05 1.185068536659031543e-05 1.283562570424493868e-05
1.160000000000000000e+06 4.783058479225202678e-03 2.406886742797308560e-05 1.146781945996810709e-05 1.260104796800497682e-05
1.180000000000000000e+06 4.743447627335209416e-03 2.346432867802716860e-05 1.109549738495894521e-05 1.236883129306822339e-05
1.200000000000000000e+06 4.703832552157961519e-03 2.287244693023616755e-05 1.073364678211532322e-05 1.213880014812084602e-05
1.220000000000000000e+06 4.664158578622227234e-03 2.229304548999891866e-05 1.038222424543218168e-05 1.191082124456673698e-05
1.240000000000000000e+06 4.624379280032976484e-03 2.172601308993031869e-05 1.004120803022627914e-05 1.168480505970403786e-05
1.260000000000000000e+06 4.584457429718573340e-03 2.117129778717092678e-05 9.710590698798878879e-06 1.146070708837204790e-05
1.280000000000000000e+06 4.544365939550818953e-03 2.062890050710251662e-05 9.390371863026956842e-06 1.123852864407555977e-05
1.300000000000000000e+06 4.504088732254217173e-03 2.009886822751066855e-05 9.080551208724493506e-06 1.101831701878617504e-05
1.320000000000000000e+06 4.463621489985413436e-03 1.958128682519438474e-05 8.781122002799521666e-06 1.080016482239486308e-05
1.340000000000000000e+06 4.422972221846741339e-03 1.907627364024892677e-05 8.492065286500732890e-06 1.058420835374819219e-05
1.360000000000000000e+06 4.382161590195732433e-03 1.858396981635176607e-05 8.213344938586251783e-06 1.037062487776551428e-05
1.380000000000000000e+06 4.341222945793035519e-03 1.810453251167680466e-05 7.944903761966431912e-06 1.015962874971037444e-05
1.400000000000000000e+06 4.300202030676829497e-03 1.763812708310347676e-05 7.686660697486016994e-06 9.951466385617458075e-06
1.420000000000000000e+06 4.259156322955097614e-03 1.718491935982348969e-05 7.438509208694458981e-06 9.746410151129029012e-06
1.440000000000000000e+06 4.218154016592042845e-03 1.674506813194837589e-05 7.200316815570265803e-06 9.544751316378108390e-06
1.460000000000000000e+06 4.177272649479099077e-03 1.631871798164446336e-05 6.971925689098722134e-06 9.346792292545742073e-06
1.480000000000000000e+06 4.136597414975551855e-03 1.590599258633935173e-05 6.753154160534216626e-06 9.152838425805133408e-06
1.500000000000000000e+06 4.096219209769844626e-03 1.550698861027096490e-05 6.543798952411105259e-06 8.963189657859860486e-06
1.520000000000000000e+06 4.056232492031782398e-03 1.512177030820045551e-05 6.343637913702783572e-06 8.778132394497671089e-06
1.540000000000000000e+06 4.016733028122936901e-03 1.475036492266841728e-05 6.152433028883415250e-06 8.597931893785001179e-06
1.560000000000000000e+06 3.977815621964963903e-03 1.439275897504842532e-05 5.969933489128422946e-06 8.422825485920001524e-06
1.580000000000000000e+06 3.939571912681389017e-03 1.404889549798630586e-05 5.795878637702451379e-06 8.253016860283855324e-06
1.600000000000000000e+06 3.902088326762810123e-03 1.371867225789446265e-05 5.630000647927342477e-06 8.088671609967121025e-06
1.620000000000000000e+06 3.865444257601418927e-03 1.340194098203825981e-05 5.472026839726491615e-06 7.929914142311769043e-06
1.640000000000000000e+06 3.829710530922925474e-03 1.309850758108682374e-05 5.321681591435255548e-06 7.776825989651569042e-06
1.660000000000000000e+06 3.794948199444762166e-03 1.280813333935673401e-05 5.178687850797420364e-06 7.629445488559313650e-06
1.680000000000000000e+06 3.761207689853149783e-03 1.253053701265320781e-05 5.042768285127311027e-06 7.487768727525896785e-06
1.700000000000000000e+06 3.728528307552297482e-03 1.226539775079903668e-05 4.913646136723673950e-06 7.351751614075362734e-06
1.720000000000000000e+06 3.696938089635305128e-03 1.201235874503034170e-05 4.791045864047118632e-06 7.221312880983222220e-06
1.740000000000000000e+06 3.666453980119033316e-03 1.177103147398854057e-05 4.674693649756289932e-06 7.096337824232250634e-06
1.760000000000000000e+06 3.637082290750722358e-03 1.154100040953940182e-05 4.564317849254290643e-06 6.976682560285111181e-06
1.780000000000000000e+06 3.608819402277380333e-03 1.132182803341364103e-05 4.459649438615442725e-06 6.862178594798198305e-06
1.800000000000000000e+06 3.581652656240103764e-03 1.111306001260478465e-05 4.360422502352347384e-06 6.752637510252437267e-06
1.820000000000000000e+06 3.555561383672237695e-03 1.091423037881881608e-05 4.266374781207649523e-06 6.647855597611165706e-06
1.840000000000000000e+06 3.530518019582555046e-03 1.072486657204085820e-05 4.177248283393524227e-06 6.547618288647333978e-06
1.860000000000000000e+06 3.506489255001825865e-03 1.054449422250059733e-05 4.092789948138737618e-06 6.451704274361858868e-06
1.880000000000000000e+06 3.483437182379228291e-03 1.037264156194494223e-05 4.012752339668009090e-06 6.359889222276933139e-06
1.900000000000000000e+06 3.461320398115411666e-03 1.020884338358501000e-05 3.936894344970697400e-06 6.271949038614311751e-06
1.920000000000000000e+06 3.440095033034835069e-03 1.005264449433477362e-05 3.864981846982098971e-06 6.187662647352675496e-06
1.940000000000000000e+06 3.419715688618941637e-03 9.903602626594564114e-06 3.796788346333434608e-06 6.106814280261129083e-06
1.960000000000000000e+06 3.400136265842971985e-03 9.761290805399795774e-06 3.732095509856559032e-06 6.029195295543237165e-06
1.980000000000000000e+06 3.381310678389095117e-03 9.625299181842765891e-06 3.670693628630695261e-06 5.954605553212071477e-06
2.000000000000000000e+06 3.363193450552742682e-03 9.495236368656292936e-06 3.612381975876864888e-06 5.882854392779428472e-06
2.020000000000000000e+06 3.345740201668033660e-03 9.370730316452866360e-06 3.556969059144542455e-06 5.813761257308323905e-06
2.040000000000000000e+06 3.328908026305619789e-03 9.251428788934136610e-06 3.504272768511415578e-06 5.747156020422721032e-06
2.060000000000000000e+06 3.312655779224496846e-03 9.136999491180145159e-06 3.454120425288725549e-06 5.682879065891419187e-06
2.080000000000000000e+06 3.296944276344702333e-03 9.027129908576968356e-06 3.406348739360364011e-06 5.620781169216604345e-06
2.100000000000000000e+06 3.281736423978567040e-03 8.921526913006072116e-06 3.360803685614282056e-06 5.560723227391790483e-06
2.120000000000000000e+06 3.266997287970029983e-03 8.819916187604423646e-06 3.317340310832778115e-06 5.502575876771645108e-06
2.140000000000000000e+06 3.252694114219498861e-03 8.722041517404029030e-06 3.275822483044503503e-06 5.446219034359524680e-06
2.160000000000000000e+06 3.238796309657502280e-03 8.627663982995817247e-06 3.236122594327129030e-06 5.391541388668687370e-06
2.180000000000000000e+06 3.225275394269738055e-03 8.536561095991364548e-06 3.198121228791932456e-06 5.338439867199432516e-06
2.200000000000000000e+06 3.212104929861703175e-03 8.448525898460260139e-06 3.161706804584742267e-06 5.286819093875517449e-06
2.220000000000000000e+06 3.199260433160893216e-03 8.363366052034979428e-06 3.126775199239705029e-06 5.236590852795274399e-06
2.240000000000000000e+06 3.186719278121820462e-03 8.280902932809804828e-06 3.093229365691704460e-06 5.187673567118100791e-06
2.260000000000000000e+06 3.174460592935432566e-03 8.200970748665823061e-06 3.060978945921900669e-06 5.139991802743922391e-06
2.280000000000000000e+06 3.162465150960530689e-03 8.123415676951516707e-06 3.029939885395926220e-06 5.093475791555590487e-06
2.300000000000000000e+06 3.150715263860728518e-03 8.048095045124162107e-06 3.000034055353672727e-06 5.048060989770489804e-06
2.320000000000000000e+06 3.139194674547609708e-03 7.974876546428523203e-06 2.971188884074444819e-06 5.003687662354077960e-06
2.340000000000000000e+06 3.127888453086121682e-03 7.903637497885183296e-06 2.943337000479901565e-06 4.960300497405281731e-06
2.360000000000000000e+06 3.116782895889319560e-03 7.834264139743816200e-06 2.916415891560714088e-06 4.917848248183102535e-06
2.380000000000000000e+06 3.105865429713496745e-03 7.766650978711060814e-06 2.890367575302507340e-06 4.876283403408553897e-06
2.400000000000000000e+06 3.095124520842672255e-03 7.700700173999382319e-06 2.865138289851442792e-06 4.835561884147939527e-06
2.420000000000000000e+06 3.084549588510402535e-03 7.636320961731086170e-06 2.840678198764839912e-06 4.795642762966247105e-06
2.440000000000000000e+06 3.074130923847157200e-03 7.573429119337184813e-06 2.816941113012101597e-06 4.756488006325082792e-06
2.460000000000000000e+06 3.063859615108422904e-03 7.511946470130868532e-06 2.793884229960240505e-06 4.718062240170628027e-06
2.480000000000000000e+06 3.053727476927837071e-03 7.451800420277933319e-06 2.771467887966059009e-06 4.680332532311874734e-06
2.500000000000000000e+06 3.043726984927983426e-03 7.392923530138171821e-06 2.749655336819007474e-06 4.643268193319164770e-06
2.520000000000000000e+06 3.033851216502737348e-03 7.335253120628356229e-06 2.728412523941504442e-06 4.606840596686852210e-06
2.540000000000000000e+06 3.024093794567748236e-03 7.278730904624877970e-06 2.707707894267816970e-06 4.571023010357061000e-06
2.560000000000000000e+06 3.014448837529883421e-03 7.223302650774947081e-06 2.687512204771453372e-06 4.535790446003493286e-06
2.580000000000000000e+06 3.004910912933153946e-03 7.168917871722303336e-06 2.667798351821783478e-06 4.501119519900519858e-06
2.600000000000000000e+06 2.995474995151030297e-03 7.115529536605099467e-06 2.648541210925953038e-06 4.466988325679146429e-06
2.620000000000000000e+06 2.986136426885673423e-03 7.063093806168978792e-06 2.629717488131688119e-06 4.433376318037291097e-06
2.640000000000000000e+06 2.976890885214108443e-03 7.011569791456062154e-06 2.611305582829050030e-06 4.400264208627011700e-06
2.660000000000000000e+06 2.967734350276703559e-03 6.960919330174047644e-06 2.593285460447775072e-06 4.367633869726272572e-06
2.680000000000000000e+06 2.958663076255153932e-03 6.911106779026591666e-06 2.575638534326080768e-06 4.335468244700511321e-06
2.700000000000000000e+06 2.949673567492145168e-03 6.862098828682330250e-06 2.558347557531503607e-06 4.303751271150827067e-06
2.720000000000000000e+06 2.940762555573745839e-03 6.813864329755105927e-06 2.541396522135284942e-06 4.272467807619821409e-06
2.740000000000000000e+06 2.931926978734526647e-03 6.766374132748135815e-06 2.524770566095789802e-06 4.241603566652346437e-06
2.760000000000000000e+06 2.923163965529654382e-03 6.719600946316223494e-06 2.508455888163963413e-06 4.211145058152260080e-06
2.780000000000000000e+06 2.914470817317806918e-03 6.673519199270325070e-06 2.492439667837879121e-06 4.181079531432445949e-06
2.800000000000000000e+06 2.905844995971300099e-03 6.628104922282335537e-06 2.476709992922503343e-06 4.151394929359832617e-06
2.820000000000000000e+06 2.897284110760353984e-03 6.583335633286216789e-06 2.461255791490789825e-06 4.122079841795427387e-06
2.840000000000000000e+06 2.888785908333732066e-03 6.539190236167145595e-06 2.446066769703802870e-06 4.093123466463343149e-06
2.860000000000000000e+06 2.880348262743388267e-03 6.495648924565412415e-06 2.431133353733196033e-06 4.064515570832215958e-06
2.880000000000000000e+06 2.871969167651412542e-03 6.452693095826163865e-06 2.416446636458354557e-06 4.036246459367809308e-06
2.900000000000000000e+06 2.863646729708227943e-03 6.410305272193515603e-06 2.401998328180015583e-06 4.008306944013500020e-06
2.920000000000000000e+06 2.855379161334479967e-03 6.368469024466061631e-06 2.387780710262353148e-06 3.980688314203708483e-06
2.940000000000000000e+06 2.847164776959800435e-03 6.327168908024745684e-06 2.373786593327219421e-06 3.953382314697525839e-06
2.960000000000000000e+06 2.839001986944373300e-03 6.286390396444215377e-06 2.360009277110979890e-06 3.926381119333235487e-06
2.980000000000000000e+06 2.830889294777049186e-03 6.246119826475852026e-06 2.346442514345059571e-06 3.899677312130792879e-06
3.000000000000000000e+06 2.822825293268943145e-03 6.206344343444475250e-06 2.333080476504940544e-06 3.873263866939534706e-06
3.020000000000000000e+06 2.814808661568293877e-03 6.167051851425497407e-06 2.319917722092233132e-06 3.847134129333264698e-06
3.040000000000000000e+06 2.806838162970019292e-03 6.128230967916167179e-06 2.306949167271649015e-06 3.821281800644518587e-06
3.060000000000000000e+06 2.798912642284291912e-03 6.089870979797455891e-06 2.294170058161672339e-06 3.795700921635783553e-06
3.080000000000000000e+06 2.791031024428698888e-03 6.051961804501377194e-06 2.281575945394977162e-06 3.770385859106400032e-06
3.100000000000000000e+06 2.783192312297854982e-03 6.014493951477539757e-06 2.269162659963207310e-06 3.745331291514332023e-06
3.120000000000000000e+06 2.775395585460691591e-03 5.977458487603743719e-06 2.256926290922126034e-06 3.720532196681618109e-06
3.140000000000000000e+06 2.767639998891841327e-03 5.940847004510824164e-06 2.244863164511378449e-06 3.695983839999446139e-06
3.160000000000000000e+06 2.759924781030518009e-03 5.904651585959322843e-06 2.232969824289394590e-06 3.671681761669928253e-06
3.180000000000000000e+06 2.752249233452089706e-03 5.868864780751672681e-06 2.221243013213260107e-06 3.647621767538412151e-06
3.200000000000000000e+06 2.744612728671783942e-03 5.833479572638746848e-06 2.209679656057145601e-06 3.623799916581601247e-06
3.220000000000000000e+06 2.737014709763195119e-03 5.798489356053133084e-06 2.198276843730620707e-06 3.600212512322512376e-06
3.240000000000000000e+06 2.729454688373684525e-03 5.763887909355786942e-06 2.187031817930432754e-06 3.576856091425353764e-06
3.260000000000000000e+06 2.721932243652074035e-03 5.729669371578753395e-06 2.175941957186005728e-06 3.553727414392747243e-06
3.280000000000000000e+06 2.714447021418724907e-03 5.695828221006276880e-06 2.165004763954314795e-06 3.530823457051962508e-06
3.300000000000000000e+06 2.706998731502784517e-03 5.662359250567890249e-06 2.154217851811323430e-06 3.508141398756567243e-06
3.320000000000000000e+06 2.699587147457688241e-03 5.629257550065877144e-06 2.143578934550029876e-06 3.485678615515847691e-06
3.340000000000000000e+06 2.692212104150781132e-03 5.596518484439955943e-06 2.133085815171214433e-06 3.463432669268741510e-06
3.360000000000000000e+06 2.684873496200292173e-03 5.564137675131560512e-06 2.122736376044346672e-06 3.441401299087214263e-06
3.380000000000000000e+06 2.677571276132688013e-03 5.532110981812346804e-06 2.112528569703276079e-06 3.419582412109070726e-06
3.400000000000000000e+06 2.670305452592590563e-03 5.500434485232641349e-06 2.102460410400755798e-06 3.397974074831885551e-06
3.420000000000000000e+06 2.663076087819467308e-03 5.469104469322000299e-06 2.092529966050999794e-06 3.376574503271000081e-06
3.440000000000000000e+06 2.655883296047430002e-03 5.438117406391830143e-06 2.082735351249433413e-06 3.355382055142396730e-06
3.460000000000000000e+06 2.648727240675408014e-03 5.407469940366175005e-06 2.073074720411814597e-06 3.334395219954360831e-06
3.480000000000000000e+06 2.641608131996619081e-03 5.377158872209483788e-06 2.063546261782127580e-06 3.313612610427355785e-06
3.500000000000000000e+06 2.634526225129515172e-03 5.347181146652567976e-06 2.054148192124672093e-06 3.293032954527895883e-06
3.520000000000000000e+06 2.627481816637701126e-03 5.317533836731623692e-06 2.044878751431706223e-06 3.272655085299917468e-06
3.540000000000000000e+06 2.620475242484709977e-03 5.288214132187107517e-06 2.035736198744603862e-06 3.252477933442504078e-06
3.560000000000000000e+06 2.613506875055795434e-03 5.259219326486387061e-06 2.026718808103089465e-06 3.232500518383297596e-06
3.580000000000000000e+06 2.606577120170504303e-03 5.230546804570737678e-06 2.017824864986184328e-06 3.212721939584552926e-06
3.600000000000000000e+06 2.599686414625088961e-03 5.202194032512405262e-06 2.009052663443970075e-06 3.193141369068435187e-06
3.620000000000000000e+06 2.592835222697497093e-03 5.174158545495592433e-06 2.000400503233612710e-06 3.173758042261979723e-06
3.640000000000000000e+06 2.586024033620443804e-03 5.146437938643267052e-06 1.991866687780782590e-06 3.154571250862484461e-06
3.660000000000000000e+06 2.579253358458203325e-03 5.119029857111554051e-06 1.983449522275054682e-06 3.135580334836498945e-06
3.680000000000000000e+06 2.572523726994580158e-03 5.091931986791397381e-06 1.975147312130318604e-06 3.116784674661078353e-06
3.700000000000000000e+06 2.565835684958989085e-03 5.065142046338133285e-06 1.966958361920284796e-06 3.098183684417848066e-06
3.720000000000000000e+06 2.559189790729146131e-03 5.038657778536893185e-06 1.958880974400366019e-06 3.079776804136527590e-06
3.740000000000000000e+06 2.552586612719282780e-03 5.012476943702938009e-06 1.950913450092088693e-06 3.061563493610848892e-06
3.760000000000000000e+06 2.546026726217294478e-03 4.986597312295168352e-06 1.943054086888518686e-06 3.043543225406649666e-06
3.780000000000000000e+06 2.539510710462260668e-03 4.961016658503985123e-06 1.935301179983092763e-06 3.025715478520891936e-06
3.800000000000000000e+06 2.533039146195681813e-03 4.935732755271588774e-06 1.927653022194399392e-06 3.008079733077189382e-06
3.820000000000000000e+06 2.526612612209685419e-03 4.910743367453146245e-06 1.920107904045453826e-06 2.990635463407692420e-06
3.840000000000000000e+06 2.520231683358700736e-03 4.886046248540211722e-06 1.912664114594918643e-06 2.973382133945293503e-06
3.860000000000000000e+06 2.513896927845793092e-03 4.861639136069687781e-06 1.905319942090458373e-06 2.956319193979228985e-06
3.880000000000000000e+06 2.507608904301629384e-03 4.837519746838125662e-06 1.898073674638208080e-06 2.939446072199917158e-06
3.900000000000000000e+06 2.501368159624927767e-03 4.813685774037496060e-06 1.890923601261164114e-06 2.922762172776332158e-06
3.920000000000000000e+06 2.495175227124953911e-03 4.790134885223180805e-06 1.883868013135024026e-06 2.906266872088156356e-06
3.940000000000000000e+06 2.489030623888565958e-03 4.766864718776688732e-06 1.876905204543349622e-06 2.889959514233339110e-06
3.960000000000000000e+06 2.482934848401759445e-03 4.743872881066441902e-06 1.870033473957606609e-06 2.873839407108835505e-06
3.980000000000000000e+06 2.476888379680879625e-03 4.721156946994050865e-06 1.863251125722055635e-06 2.857905821271995019e-06
4.000000000000000000e+06 2.470891674607738394e-03 4.698714456755373325e-06 1.856556470999674216e-06 2.842157985755699109e-06
4.020000000000000000e+06 2.464945166477835493e-03 4.676542915265259338e-06 1.849947829173776675e-06 2.826595086091482451e-06
4.040000000000000000e+06 2.459049263929517174e-03 4.654639792472384989e-06 1.843423529357177610e-06 2.811216263115207591e-06
4.060000000000000000e+06 2.453204348828572426e-03 4.633002521422048229e-06 1.836981911423332111e-06 2.796020609998715906e-06
4.080000000000000000e+06 2.447410775778575617e-03 4.611628499832633563e-06 1.830621327620624071e-06 2.781007172212009704e-06
4.100000000000000000e+06 2.441668870684155553e-03 4.590515089605081718e-06 1.824340143728373669e-06 2.766174945876707838e-06
4.120000000000000000e+06 2.435978929294688611e-03 4.569659616275553047e-06 1.818136740118615404e-06 2.751522876156937644e-06
4.140000000000000000e+06 2.430341217565123394e-03 4.549059372271300203e-06 1.812009513446429844e-06 2.737049858824870782e-06
4.160000000000000000e+06 2.424755970249889338e-03 4.528711616347343797e-06 1.805956877534356565e-06 2.722754738812987656e-06
4.180000000000000000e+06 2.419223389908916645e-03 4.508613573831067562e-06 1.799977264320994176e-06 2.708636309510073597e-06
4.200000000000000000e+06 2.413743647425133348e-03 4.488762439964900892e-06 1.794069125294614602e-06 2.694693314670285866e-06
4.220000000000000000e+06 2.408316881220917173e-03 4.469155380405872619e-06 1.788230932302192198e-06 2.680924448103680422e-06
4.240000000000000000e+06 2.402943197063748832e-03 4.449789532859337669e-06 1.782461178475169257e-06 2.667328354384168836e-06
4.260000000000000000e+06 2.397622668334740276e-03 4.430662009562936753e-06 1.776758379227434043e-06 2.653903630335502921e-06
4.280000000000000000e+06 2.392355335396368320e-03 4.411769897777999989e-06 1.771121072781332272e-06 2.640648824996667505e-06
4.300000000000000000e+06 2.387141206558552123e-03 4.393110263485199090e-06 1.765547821210491301e-06 2.627562442274707577e-06
4.320000000000000000e+06 2.381980258039165677e-03 4.374680152847079339e-06 1.760037210971757245e-06 2.614642941875321882e-06
4.340000000000000000e+06 2.376872433951158353e-03 4.356476593618825999e-06 1.754587853345747398e-06 2.601888740273078601e-06
4.360000000000000000e+06 2.371817647165133571e-03 4.338496598218663877e-06 1.749198385106152377e-06 2.589298213112511923e-06
4.380000000000000000e+06 2.366815780233808095e-03 4.320737166805722640e-06 1.743867469110376216e-06 2.576869697695346636e-06
4.400000000000000000e+06 2.361866684611954158e-03 4.303195286705720527e-06 1.738593794132361502e-06 2.564601492573359025e-06
4.420000000000000000e+06 2.356970182631024785e-03 4.285867937378490707e-06 1.733376075664052156e-06 2.552491861714438551e-06
4.440000000000000000e+06 2.352126068584441468e-03 4.268752093417329183e-06 1.728213056278735630e-06 2.540539037138593342e-06
4.460000000000000000e+06 2.347334107373646832e-03 4.251844722437607626e-06 1.723103504976024494e-06 2.528741217461583343e-06
4.480000000000000000e+06 2.342594037476517475e-03 4.235142791680016067e-06 1.718046218101497471e-06 2.517096573578519019e-06
4.500000000000000000e+06 2.337905571560893164e-03 4.218643269673191169e-06 1.713040019285290816e-06 2.505603250387899930e-06
4.520000000000000000e+06 2.333268396387057613e-03 4.202343126337770838e-06 1.708083759041944923e-06 2.494259367295826339e-06
4.540000000000000000e+06 2.328682174190457952e-03 4.186239335998023247e-06 1.703176314865642583e-06 2.483063021132380663e-06
4.560000000000000000e+06 2.324146544571359385e-03 4.170328881305165389e-06 1.698316591459677209e-06 2.472012289845488181e-06
4.580000000000000000e+06 2.319661124444512626e-03 4.154608753118239751e-06 1.693503520168892468e-06 2.461105232949347283e-06
4.600000000000000000e+06 2.315225509524759806e-03 4.139075953413099887e-06 1.688736058949095719e-06 2.450339894464004380e-06
4.620000000000000000e+06 2.310839275331671820e-03 4.123727497115291468e-06 1.684013192104307119e-06 2.439714305010984561e-06
4.640000000000000000e+06 2.306501978095347200e-03 4.108560413648481020e-06 1.679333929947276440e-06 2.429226483701204793e-06
4.660000000000000000e+06 2.302213156441670384e-03 4.093571749969718026e-06 1.674697308718532130e-06 2.418874441251185685e-06
4.680000000000000000e+06 2.297972331804937381e-03 4.078758570964276790e-06 1.670102389991828984e-06 2.408656180972448229e-06
4.700000000000000000e+06 2.293779009603720293e-03 4.064117961321508310e-06 1.665548260343716781e-06 2.398569700977791528e-06
4.720000000000000000e+06 2.289632680536223940e-03 4.049647027557166167e-06 1.661034031041213608e-06 2.388612996515952347e-06
4.740000000000000000e+06 2.285532821768049717e-03 4.035342899771669047e-06 1.656558837669526203e-06 2.378784062102142844e-06
4.760000000000000000e+06 2.281478897491387176e-03 4.021202732105917969e-06 1.652121839515696052e-06 2.369080892590221917e-06
4.780000000000000000e+06 2.277470360391337188e-03 4.007223704939899894e-06 1.647722219272180422e-06 2.359501485667719684e-06
4.800000000000000000e+06 2.273506652375996331e-03 3.993403025589366398e-06 1.643359182460650574e-06 2.350043843128715824e-06
4.820000000000000000e+06 2.269587206110143703e-03 3.979737930549894149e-06 1.639031957151544026e-06 2.340705973398349699e-06
4.840000000000000000e+06 2.265711444837461251e-03 3.966225684328594389e-06 1.634739793044152257e-06 2.331485891284442344e-06
4.860000000000000000e+06 2.261878784832560638e-03 3.952863583423956528e-06 1.630481961523155916e-06 2.322381621900800612e-06
4.880000000000000000e+06 2.258088635344403933e-03 3.939648955335814012e-06 1.626257754789324656e-06 2.313391200546489567e-06
4.900000000000000000e+06 2.254340399474080627e-03 3.926579159399947907e-06 1.622066485342570802e-06 2.304512674057376893e-06
4.920000000000000000e+06 2.250633475629674682e-03 3.913651588718999304e-06 1.617907485682667417e-06 2.295744103036332098e-06
4.940000000000000000e+06 2.246967257898707052e-03 3.900863669965785722e-06 1.613780107624895863e-06 2.287083562340890070e-06
4.960000000000000000e+06 2.243341137036858248e-03 3.888212864380999198e-06 1.609683721852905159e-06 2.278529142528094463e-06
4.980000000000000000e+06 2.239754501290277568e-03 3.875696668421768402e-06 1.605617717419678068e-06 2.270078951002090122e-06
5.000000000000000000e+06 2.236206737035094112e-03 3.863312614058105767e-06 1.601581501200296787e-06 2.261731112857808557e-06
5.020000000000000000e+06 2.232697229416011862e-03 3.851058269062289522e-06 1.597574497359203471e-06 2.253483771703086263e-06
5.040000000000000000e+06 2.229225363367837599e-03 3.838931238033256866e-06 1.593596146971558515e-06 2.245335091061698562e-06
5.060000000000000000e+06 2.225790524011141396e-03 3.826929162213002801e-06 1.589645907437106031e-06 2.237283254775896346e-06
5.080000000000000000e+06 2.222392097306838052e-03 3.815049719801870360e-06 1.585723252004035032e-06 2.229326467797835540e-06
5.100000000000000000e+06 2.219029470580010689e-03 3.803290626032448303e-06 1.581827669265960655e-06 2.221462956766487437e-06
5.120000000000000000e+06 2.215702033385638387e-03 3.791649633900216651e-06 1.577958662802408227e-06 2.213690971097808635e-06
5.140000000000000000e+06 2.212409177846215002e-03 3.780124533891671136e-06 1.574115750644885416e-06 2.206008783246785932e-06
5.160000000000000000e+06 2.209150299015829461e-03 3.768713153764977668e-06 1.570298464778340652e-06 2.198414688986637016e-06
5.180000000000000000e+06 2.205924795513855476e-03 3.757413358869800537e-06 1.566506350754630451e-06 2.190907008115170297e-06
5.200000000000000000e+06 2.202732070062286048e-03 3.746223052284686077e-06 1.562738967294718432e-06 2.183484084989967857e-06
5.220000000000000000e+06 2.199571529651503637e-03 3.735140174256804583e-06 1.558995885776281793e-06 2.176144288480523002e-06
5.240000000000000000e+06 2.196442586122632473e-03 3.724162702462049139e-06 1.555276689895002535e-06 2.168886012567046816e-06
5.260000000000000000e+06 2.193344656481894736e-03 3.713288651752499944e-06 1.551580975242798623e-06 2.161707676509701109e-06
5.280000000000000000e+06 2.190277163319493802e-03 3.702516074125394112e-06 1.547908348950494460e-06 2.154607725174899652e-06
5.300000000000000000e+06 2.187239534947606288e-03 3.691843058180847971e-06 1.544258429246185525e-06 2.147584628934662447e-06
5.320000000000000000e+06 2.184231205724431434e-03 3.681267728937016274e-06 1.540630845101520810e-06 2.140636883835495464e-06
5.340000000000000000e+06 2.181251616383982853e-03 3.670788247681254098e-06 1.537025235896286874e-06 2.133763011784967012e-06
5.360000000000000000e+06 2.178300214256312546e-03 3.660402811627442051e-06 1.533441251066991449e-06 2.126961560560450814e-06
5.380000000000000000e+06 2.175376453631230802e-03 3.650109653866350564e-06 1.529878549822462390e-06 2.120231104043887962e-06
5.400000000000000000e+06 2.172479795628386254e-03 3.639907042389784237e-06 1.526336800700759867e-06 2.113570241689024371e-06
5.420000000000000000e+06 2.169609708580166624e-03 3.629793280116943632e-06 1.522815681328578351e-06 2.106977598788365070e-06
5.440000000000000000e+06 2.166765667955892170e-03 3.619766704062541500e-06 1.519314878034384221e-06 2.100451826028157067e-06
5.460000000000000000e+06 2.163947157142438217e-03 3.609825686136293047e-06 1.515834085779863906e-06 2.093991600356429141e-06
5.480000000000000000e+06 2.161153667062257720e-03 3.599968631771594577e-06 1.512373007697416156e-06 2.087595624074178421e-06
5.500000000000000000e+06 2.158384696077697389e-03 3.590193979120217928e-06 1.508931354744201971e-06 2.081262624376015957e-06
5.520000000000000000e+06 2.155639750287872622e-03 3.580500198992941086e-06 1.505508845510228750e-06 2.074991353482712548e-06
5.540000000000000000e+06 2.152918343820701703e-03 3.570885794809813378e-06 1.502105206039691351e-06 2.068780588770121815e-06
5.560000000000000000e+06 2.150219998812158938e-03 3.561349301978722122e-06 1.498720169555140464e-06 2.062629132423581446e-06
5.580000000000000000e+06 2.147544245436680890e-03 3.551889287394053734e-06 1.495353476213209538e-06 2.056535811180844197e-06
5.600000000000000000e+06 2.144890621560799349e-03 3.542504348241164746e-06 1.492004872740688130e-06 2.050499475500476616e-06
5.620000000000000000e+06 2.142258673069923763e-03 3.533193112083978136e-06 1.488674112323102772e-06 2.044518999760875365e-06
5.640000000000000000e+06 2.139647954061095047e-03 3.523954236702600344e-06 1.485360954452237059e-06 2.038593282250363285e-06
5.660000000000000000e+06 2.137058026690707210e-03 3.514786409319195829e-06 1.482065164670493298e-06 2.032721244648702320e-06
5.680000000000000000e+06 2.134488461036524419e-03 3.505688345858251606e-06 1.478786514324813130e-06 2.026901831533438476e-06
5.700000000000000000e+06 2.131938835129226079e-03 3.496658790539014210e-06 1.475524780397337645e-06 2.021134010141676353e-06
5.720000000000000000e+06 2.129408735081437729e-03 3.487696515664847847e-06 1.472279745375862162e-06 2.015416770288985897e-06
5.740000000000000000e+06 2.126897754873774589e-03 3.478800320789616334e-06 1.469051197013220851e-06 2.009749123776395483e-06
5.760000000000000000e+06 2.124405496091096371e-03 3.469969031809626087e-06 1.465838928085383440e-06 2.004130103724242435e-06
5.780000000000000000e+06 2.121931568465298349e-03 3.461201501557274665e-06 1.462642736430005803e-06 1.998558765127268861e-06
5.800000000000000000e+06 2.119475589471968638e-03 3.452496608656935417e-06 1.459462424670308654e-06 1.993034183986626763e-06
5.820000000000000000e+06 2.117037184394393416e-03 3.443853257262179911e-06 1.456297800108180716e-06 1.987555457153999407e-06
5.840000000000000000e+06 2.114615985710205110e-03 3.435270375564833081e-06 1.453148674390277915e-06 1.982121701174555167e-06
5.860000000000000000e+06 2.112211633779551966e-03 3.426746916693402438e-06 1.450014863628946432e-06 1.976732053064456007e-06
5.880000000000000000e+06 2.109823776285086813e-03 3.418281857343058184e-06 1.446896188103340993e-06 1.971385669239716980e-06
5.900000000000000000e+06 2.107452068430805403e-03 3.409874197806004423e-06 1.443792472224704560e-06 1.966081725581299863e-06
5.920000000000000000e+06 2.105096172748807757e-03 3.401522961290744194e-06 1.440703544374929785e-06 1.960819416915814620e-06
5.940000000000000000e+06 2.102755758808430141e-03 3.393227193086418788e-06 1.437629236717995707e-06 1.955597956368423080e-06
5.960000000000000000e+06 2.100430503426104108e-03 3.384985960634374831e-06 1.434569385185131551e-06 1.950416575449243069e-06
5.980000000000000000e+06 2.098120090255047119e-03 3.376798352497198559e-06 1.431523829258081108e-06 1.945274523239117663e-06
6.000000000000000000e+06 2.095824210091027078e-03 3.368663478625257177e-06 1.428492411998345496e-06 1.940171066626911469e-06
6.020000000000000000e+06 2.093542560476193120e-03 3.360580469371780383e-06 1.425474979843151340e-06 1.935105489528628831e-06
6.040000000000000000e+06 2.091274845574965686e-03 3.352548474996468151e-06 1.422471382495000220e-06 1.930077092501467931e-06
6.060000000000000000e+06 2.089020776170852009e-03 3.344566665410122146e-06 1.419481472864450958e-06 1.925085192545670977e-06
6.080000000000000000e+06 2.086780069711726294e-03 3.336634230008178347e-06 1.416505107024721406e-06 1.920129122983456941e-06
6.100000000000000000e+06 2.084552449786671383e-03 3.328750376489953278e-06 1.413542143981290828e-06 1.915208232508662450e-06
6.120000000000000000e+06 2.082337646603866881e-03 3.320914331483335466e-06 1.410592445785465202e-06 1.910321885697870264e-06
6.140000000000000000e+06 2.080135396194672005e-03 3.313125338897770113e-06 1.407655877214900748e-06 1.905469461682869365e-06
6.160000000000000000e+06 2.077945440939339607e-03 3.305382660646303433e-06 1.404732305910953074e-06 1.900650354735350359e-06
6.180000000000000000e+06 2.075767529044681391e-03 3.297685575505929047e-06 1.401821602159456788e-06 1.895863973346472259e-06
6.200000000000000000e+06 2.073601414626473783e-03 3.290033379058624747e-06 1.398923638880237748e-06 1.891109740178386999e-06
6.220000000000000000e+06 2.071446857491054949e-03 3.282425383109555637e-06 1.396038291518950134e-06 1.886387091590605503e-06
6.240000000000000000e+06 2.069303623183881002e-03 3.274860915581963272e-06 1.393165438028418004e-06 1.881695477553545268e-06
6.260000000000000000e+06 2.067171482699751723e-03 3.267339319818491376e-06 1.390304958740077079e-06 1.877034361078414086e-06
6.280000000000000000e+06 2.065050212472918732e-03 3.259859954388195743e-06 1.387456736334214243e-06 1.872403218053981500e-06
6.300000000000000000e+06 2.062939594158296093e-03 3.252422192525770305e-06 1.384620655735364902e-06 1.867801536790405403e-06
6.320000000000000000e+06 2.060839414790372696e-03 3.245025422252172247e-06 1.381796604143898842e-06 1.863228818108273194e-06
6.340000000000000000e+06 2.058749466527405158e-03 3.237669045753800649e-06 1.378984470924119344e-06 1.858684574829681517e-06
6.360000000000000000e+06 2.056669546537487694e-03 3.230352479027388927e-06 1.376184147545396720e-06 1.854168331481992207e-06
6.380000000000000000e+06 2.054599456628610626e-03 3.223075151079426987e-06 1.373395527437242460e-06 1.849679623642184526e-06
6.400000000000000000e+06 2.052539003625908094e-03 3.215836504444898602e-06 1.370618506095970587e-06 1.845217998348928015e-06
6.420000000000000000e+06 2.050487999092371477e-03 3.208635994556196129e-06 1.367852980974643510e-06 1.840783013581552619e-06
6.440000000000000000e+06 2.048446259045266348e-03 3.201473089102561153e-06 1.365098851370404572e-06 1.836374237732156370e-06
6.460000000000000000e+06 2.046413604195983140e-03 3.194347268325590997e-06 1.362356018489925325e-06 1.831991249835665460e-06
6.480000000000000000e+06 2.044389859513575085e-03 3.187258024120771810e-06 1.359624385288894264e-06 1.827633638831877334e-06
6.500000000000000000e+06 2.042374854209709489e-03 3.180204859886673672e-06 1.356903856452475993e-06 1.823301003434197890e-06
6.520000000000000000e+06 2.040368421837327959e-03 3.173187290583868086e-06 1.354194338418202498e-06 1.818992952165665800e-06
6.540000000000000000e+06 2.038370400135735595e-03 3.166204842341383346e-06 1.351495739310004742e-06 1.814709103031378604e-06
6.560000000000000000e+06 2.036380630755170711e-03 3.159257051864666192e-06 1.348807968836824301e-06 1.810449083027841680e-06
6.580000000000000000e+06 2.034398959328023032e-03 3.152343466451078286e-06 1.346130938305298109e-06 1.806212528145780178e-06
6.600000000000000000e+06 2.032425235382751948e-03 3.145463643734623771e-06 1.343464560582398373e-06 1.801999083152225398e-06
6.620000000000000000e+06 2.030459312151051184e-03 3.138617151245181275e-06 1.340808750021842140e-06 1.797808401223338924e-06
6.640000000000000000e+06 2.028501046613567869e-03 3.131803566389295328e-06 1.338163422470526629e-06 1.793640143918768487e-06
6.660000000000000000e+06 2.026550299218812280e-03 3.125022475866717614e-06 1.335528495168480030e-06 1.789493980698237584e-06
6.680000000000000000e+06 2.024606934126220361e-03 3.118273475998868992e-06 1.332903886820614723e-06 1.785369589178254269e-06
6.700000000000000000e+06 2.022670818803386488e-03 3.111556171937556978e-06 1.330289517458218544e-06 1.781266654479338433e-06
6.720000000000000000e+06 2.020741824098020237e-03 3.104870177702617471e-06 1.327685308453509142e-06 1.777184869249108541e-06
6.740000000000000000e+06 2.018819824174418638e-03 3.098215115988533745e-06 1.325091182496396898e-06 1.773123933492136847e-06
6.760000000000000000e+06 2.016904696490025295e-03 3.091590618039707028e-06 1.322507063576616768e-06 1.769083554463090261e-06
6.780000000000000000e+06 2.014996321357785235e-03 3.084996322809917766e-06 1.319932876836967752e-06 1.765063445972949802e-06
6.800000000000000000e+06 2.013094582328174391e-03 3.078431877551640316e-06 1.317368548692703250e-06 1.761063328858937066e-06
6.820000000000000000e+06 2.011199366010399479e-03 3.071896937428790503e-06 1.314814006768799375e-06 1.757082930659991128e-06
6.840000000000000000e+06 2.009310561755894235e-03 3.065391164894637088e-06 1.312269179788835455e-06 1.753121985105801633e-06
6.860000000000000000e+06 2.007428061897976665e-03 3.058914230037214185e-06 1.309733997652555357e-06 1.749180232384658829e-06
6.880000000000000000e+06 2.005551761531179211e-03 3.052465810132176378e-06 1.307208391356659743e-06 1.745257418775516847e-06
6.900000000000000000e+06 2.003681558387808426e-03 3.046045589358772904e-06 1.304692292952075800e-06 1.741353296406697315e-06
6.920000000000000000e+06 2.001817352898601753e-03 3.039653258840546737e-06 1.302185635558144616e-06 1.737467623282402333e-06
6.940000000000000000e+06 1.999959048088600314e-03 3.033288516405249880e-06 1.299688353326672041e-06 1.733600163078578050e-06
6.960000000000000000e+06 1.998106549429234241e-03 3.026951066269168580e-06 1.297200381389062404e-06 1.729750684880106176e-06
6.980000000000000000e+06 1.996259764999269021e-03 3.020640619251981287e-06 1.294721655904910031e-06 1.725918963347071256e-06
7.000000000000000000e+06 1.994418605276382806e-03 3.014356892367215255e-06 1.292252113993693667e-06 1.722104778373521376e-06
7.020000000000000000e+06 1.992582982934224586e-03 3.008099608408349823e-06 1.289791693660722079e-06 1.718307914747627744e-06
7.040000000000000000e+06 1.990752812977714808e-03 3.001868496135500360e-06 1.287340333842796964e-06 1.714528162292703396e-06
7.060000000000000000e+06 1.988928012770293987e-03 2.995663290266362635e-06 1.284897974410897199e-06 1.710765315855465648e-06
7.080000000000000000e+06 1.987108501718129298e-03 2.989483730883133475e-06 1.282464556066903288e-06 1.707019174816230399e-06
7.100000000000000000e+06 1.985294201401628308e-03 2.983329563609164572e-06 1.280040020381680814e-06 1.703289543227483758e-06
7.120000000000000000e+06 1.983485035508894111e-03 2.977200539448329457e-06 1.277624309773513917e-06 1.699576229674815540e-06
7.140000000000000000e+06 1.981680929718946781e-03 2.971096414534748983e-06 1.275217367463882766e-06 1.695879047070866006e-06
7.160000000000000000e+06 1.979881811756055345e-03 2.965016950183800072e-06 1.272819137496135127e-06 1.692197812687664945e-06
7.180000000000000000e+06 1.978087611187520200e-03 2.958961912499762007e-06 1.270429564665599371e-06 1.688532347834162636e-06
7.200000000000000000e+06 1.976298259542797441e-03 2.952931072538678422e-06 1.268048594556621836e-06 1.684882477982056374e-06
7.220000000000000000e+06 1.974513690056498277e-03 2.946924205825801359e-06 1.265676173455774747e-06 1.681248032370026401e-06
7.240000000000000000e+06 1.972733837950918674e-03 2.940941092800704123e-06 1.263312248443614027e-06 1.677628844357090307e-06
7.260000000000000000e+06 1.970958640026527955e-03 2.934981518074251691e-06 1.260956767257029668e-06 1.674024750817222023e-06
7.280000000000000000e+06 1.969188034865996129e-03 2.929045270741485370e-06 1.258609678355326578e-06 1.670435592386158581e-06
7.300000000000000000e+06 1.967421962678600478e-03 2.923132144081020547e-06 1.256270930867110326e-06 1.666861213213910221e-06
7.320000000000000000e+06 1.965660365315586092e-03 2.917241935542760045e-06 1.253940474593102888e-06 1.663301460949657368e-06
7.340000000000000000e+06 1.963903186254128356e-03 2.911374446683176155e-06 1.251618259998997293e-06 1.659756186684178862e-06
7.360000000000000000e+06 1.962150370391277723e-03 2.905529482787643204e-06 1.249304238147404026e-06 1.656225244640239178e-06
7.380000000000000000e+06 1.960401864232444794e-03 2.899706853151007905e-06 1.246998360756275765e-06 1.652708492394732351e-06
7.400000000000000000e+06 1.958657615799472545e-03 2.893906370893161056e-06 1.244700580168362312e-06 1.649205790724798533e-06
7.420000000000000000e+06 1.956917574382937772e-03 2.888127852505409477e-06 1.242410849268316137e-06 1.645717003237093128e-06
7.440000000000000000e+06 1.955181690883896813e-03 2.882371118399544780e-06 1.240129121591363956e-06 1.642241996808180612e-06
7.460000000000000000e+06 1.953449917317106287e-03 2.876635992038700752e-06 1.237855351162995998e-06 1.638780640875704966e-06
7.480000000000000000e+06 1.951722207158726506e-03 2.870922300494995797e-06 1.235589492607407193e-06 1.635332807887588816e-06
7.500000000000000000e+06 1.949998515227272401e-03 2.865229874220853102e-06 1.233331501108111406e-06 1.631898373112741696e-06
7.520000000000000000e+06 1.948278797575571028e-03 2.859558546839345155e-06 1.231081332372341070e-06 1.628477214467004085e-06
7.540000000000000000e+06 1.946563011436220356e-03 2.853908155023929893e-06 1.228838942610449880e-06 1.625069212413480013e-06
7.560000000000000000e+06 1.944851115309968650e-03 2.848278538624814465e-06 1.226604288564250497e-06 1.621674250060563968e-06
7.580000000000000000e+06 1.943143068795389781e-03 2.842669540353833140e-06 1.224377327450408182e-06 1.618292212903424958e-06
7.600000000000000000e+06 1.941438832529404765e-03 2.837081005663956871e-06 1.222158016939705217e-06 1.614922988724251866e-06
7.620000000000000000e+06 1.939738368555455348e-03 2.831512783340016189e-06 1.219946315273305916e-06 1.611566468066710273e-06
7.640000000000000000e+06 1.938041639852063850e-03 2.825964724684743200e-06 1.217742181110501822e-06 1.608222543574241590e-06
7.660000000000000000e+06 1.936348610318225274e-03 2.820436683474104994e-06 1.215545573523483815e-06 1.604891109950621178e-06
7.680000000000000000e+06 1.934659245174461493e-03 2.814928516605674335e-06 1.213356452123287446e-06 1.601572064482386888e-06
7.700000000000000000e+06 1.932973510334213413e-03 2.809440083024974316e-06 1.211174776857922323e-06 1.598265306167052205e-06
7.720000000000000000e+06 1.931291372949797474e-03 2.803971244617797503e-06 1.209000508184878840e-06 1.594970736432918662e-06
7.740000000000000000e+06 1.929612800956890259e-03 2.798521865429809489e-06 1.206833606926041394e-06 1.591688258503767884e-06
7.760000000000000000e+06 1.927937763318817235e-03 2.793091812053874618e-06 1.204674034342332941e-06 1.588417777711541889e-06
7.780000000000000000e+06 1.926266229901113167e-03 2.787680953401406215e-06 1.202521752094483402e-06 1.585159201306922813e-06
7.800000000000000000e+06 1.924598171289257538e-03 2.782289160382093689e-06 1.200376722182758185e-06 1.581912438199335504e-06
7.820000000000000000e+06 1.922933559190380349e-03 2.776916306551973368e-06 1.198238907073133268e-06 1.578677399478840100e-06
7.840000000000000000e+06 1.921272366010683911e-03 2.771562267391764479e-06 1.196108269563389885e-06 1.575453997828374594e-06
7.860000000000000000e+06 1.919614564947633639e-03 2.766226920448885229e-06 1.193984772809677472e-06 1.572242147639207545e-06
7.880000000000000000e+06 1.917960130122004338e-03 2.760910145534353661e-06 1.191868380368712427e-06 1.569041765165641233e-06
7.900000000000000000e+06 1.916309036299410464e-03 2.755611824246191862e-06 1.189759056107420451e-06 1.565852768138771199e-06
7.920000000000000000e+06 1.914661259035564493e-03 2.750331840195862012e-06 1.187656764249138803e-06 1.562675075946722997e-06
7.940000000000000000e+06 1.913016774661809548e-03 2.745070078966842232e-06 1.185561469366966031e-06 1.559508609599876201e-06
7.960000000000000000e+06 1.911375560204888217e-03 2.739826427969164774e-06 1.183473136357514120e-06 1.556353291611650654e-06
7.980000000000000000e+06 1.909737593313904410e-03 2.734600776300138817e-06 1.181391730417879359e-06 1.553209045882259459e-06
8.000000000000000000e+06 1.908102852417536358e-03 2.729393014996863691e-06 1.179317217094242544e-06 1.550075797902621358e-06
8.020000000000000000e+06 1.906471316622743292e-03 2.724203036849437783e-06 1.177249562247902545e-06 1.546953474601535238e-06
8.040000000000000000e+06 1.904842965631035109e-03 2.719030736250034212e-06 1.175188732029081801e-06 1.543842004220952200e-06
8.060000000000000000e+06 1.903217779781402443e-03 2.713876009252510766e-06 1.173134692889307618e-06 1.540741316363203149e-06
8.080000000000000000e+06 1.901595740028994529e-03 2.708738753524924394e-06 1.171087411574052511e-06 1.537651341950871671e-06
8.100000000000000000e+06 1.899976827840308292e-03 2.703618868163033602e-06 1.169046855090009932e-06 1.534572013073023669e-06
8.120000000000000000e+06 1.898361025423197504e-03 2.698516254058182233e-06 1.167012990773922264e-06 1.531503263284260181e-06
8.140000000000000000e+06 1.896748315355636753e-03 2.693430813274279627e-06 1.164985786179020167e-06 1.528445027095259461e-06
8.160000000000000000e+06 1.895138680993297981e-03 2.688362449706900673e-06 1.162965209199400902e-06 1.525397240507499560e-06
8.180000000000000000e+06 1.893532106027211170e-03 2.683311068346987173e-06 1.160951227931762057e-06 1.522359840415225328e-06
8.200000000000000000e+06 1.891928574850622585e-03 2.678276575867820501e-06 1.158943810789564439e-06 1.519332765078256273e-06
8.220000000000000000e+06 1.890328072232082442e-03 2.673258880084619661e-06 1.156942926401220828e-06 1.516315953683398621e-06
8.240000000000000000e+06 1.888730583355861369e-03 2.668257890008283414e-06 1.154948543620151319e-06 1.513309346388132095e-06
8.260000000000000000e+06 1.887136094077182004e-03 2.663273516251109317e-06 1.152960631605628804e-06 1.510312884645480513e-06
8.280000000000000000e+06 1.885544590544674642e-03 2.658305670403371544e-06 1.150979159703886252e-06 1.507326510699485503e-06
8.300000000000000000e+06 1.883956059515115708e-03 2.653354265536101008e-06 1.149004097545725399e-06 1.504350167990375609e-06
8.320000000000000000e+06 1.882370488068310340e-03 2.648419215726654589e-06 1.147035414957809948e-06 1.501383800768844641e-06
8.340000000000000000e+06 1.880787863869132562e-03 2.643500436479681608e-06 1.145073082042624424e-06 1.498427354437057184e-06
8.360000000000000000e+06 1.879208174700466166e-03 2.638597843955511544e-06 1.143117069034156912e-06 1.495480774921354632e-06
8.380000000000000000e+06 1.877631409012660377e-03 2.633711355855462284e-06 1.141167346467276421e-06 1.492544009388185863e-06
8.400000000000000000e+06 1.876057555497912845e-03 2.628840890725381254e-06 1.139223885046278245e-06 1.489617005679103221e-06
8.420000000000000000e+06 1.874486603300966120e-03 2.623986368286135657e-06 1.137286655708324398e-06 1.486699712577811048e-06
8.440000000000000000e+06 1.872918541975317598e-03 2.619147709357387975e-06 1.135355629611531368e-06 1.483792079745856607e-06
8.460000000000000000e+06 1.871353361460877584e-03 2.614324835811823577e-06 1.133430778125652966e-06 1.480894057686170823e-06
8.480000000000000000e+06 1.869791051818290748e-03 2.609517670140400901e-06 1.131512072751552691e-06 1.478005597388848422e-06
8.500000000000000000e+06 1.868231603635214007e-03 2.604726136100960998e-06 1.129599485245057102e-06 1.475126650855903684e-06
8.520000000000000000e+06 1.866675007790891995e-03 2.599950158332337958e-06 1.127692987545206618e-06 1.472257170787131128e-06
8.540000000000000000e+06 1.865121255517610942e-03 2.595189662444362092e-06 1.125792551791739974e-06 1.469397110652621906e-06
8.560000000000000000e+06 1.863570338182771657e-03 2.590444574662238651e-06 1.123898150258957889e-06 1.466546424403280762e-06
8.580000000000000000e+06 1.862022247691989601e-03 2.585714822471498196e-06 1.122009755479152494e-06 1.463705066992345702e-06
8.600000000000000000e+06 1.860476976139102071e-03 2.581000334042639729e-06 1.120127340134199822e-06 1.460872993908439695e-06
8.620000000000000000e+06 1.858934515822785330e-03 2.576301038257828320e-06 1.118250877061157634e-06 1.458050161196670686e-06
8.640000000000000000e+06 1.857394859488222189e-03 2.571616865091549178e-06 1.116380339326977965e-06 1.455236525764571213e-06
8.660000000000000000e+06 1.855857999980149503e-03 2.566947745045078054e-06 1.114515700119766087e-06 1.452432044925311755e-06
8.680000000000000000e+06 1.854323930410552374e-03 2.562293609417674930e-06 1.112656932803299366e-06 1.449636676614375564e-06
8.700000000000000000e+06 1.852792644227179222e-03 2.557654390401439433e-06 1.110804010934010904e-06 1.446850379467428316e-06
8.720000000000000000e+06 1.851264135024118873e-03 2.553030020780798364e-06 1.108956908206914538e-06 1.444073112573884038e-06
8.740000000000000000e+06 1.849738396741097300e-03 2.548420434242272848e-06 1.107115598513192272e-06 1.441304835729080365e-06
8.760000000000000000e+06 1.848215423435248727e-03 2.543825565006414568e-06 1.105280055873124734e-06 1.438545509133289834e-06
8.780000000000000000e+06 1.846695209436607574e-03 2.539245348071025343e-06 1.103450254481064599e-06 1.435795093589960532e-06
8.800000000000000000e+06 1.845177749278787815e-03 2.534679719094685442e-06 1.101626168685803847e-06 1.433053550408881595e-06
8.820000000000000000e+06 1.843663037577652087e-03 2.530128614202741955e-06 1.099807772953402144e-06 1.430320841249339811e-06
8.840000000000000000e+06 1.842151069341037457e-03 2.525591970471439373e-06 1.097995041960445176e-06 1.427596928510994197e-06
8.860000000000000000e+06 1.840641839661311249e-03 2.521069725440052744e-06 1.096187950502402028e-06 1.424881774937650505e-06
8.880000000000000000e+06 1.839135343801131866e-03 2.516561817236619981e-06 1.094386473518070562e-06 1.422175343718549631e-06
8.900000000000000000e+06 1.837631577263315868e-03 2.512068184690671351e-06 1.092590586110856575e-06 1.419477598579814564e-06
8.920000000000000000e+06 1.836130535587614894e-03 2.507588767003333866e-06 1.090800263488065468e-06 1.416788503515268398e-06
8.940000000000000000e+06 1.834632214594726423e-03 2.503123504134131415e-06 1.089015481034631801e-06 1.414108023099499402e-06
8.960000000000000000e+06 1.833136610251540673e-03 2.498672336579274739e-06 1.087236214271700447e-06 1.411436122307574080e-06
8.980000000000000000e+06 1.831643718541872906e-03 2.494235205167059775e-06 1.085462438817861910e-06 1.408772766349198077e-06
9.000000000000000000e+06 1.830153535909060996e-03 2.489812051754470941e-06 1.083694130523689963e-06 1.406117921230781190e-06
9.020000000000000000e+06 1.828666058523296944e-03 2.485402818062767483e-06 1.081931265249479139e-06 1.403471552813288133e-06
9.040000000000000000e+06 1.827181282958815654e-03 2.481007446747646925e-06 1.080173819070264612e-06 1.400833627677382100e-06
9.060000000000000000e+06 1.825699205860670596e-03 2.476625880867559096e-06 1.078421768175026334e-06 1.398204112692532550e-06
9.080000000000000000e+06 1.824219823966769785e-03 2.472258063917071612e-06 1.076675088873758160e-06 1.395582975043313241e-06
9.100000000000000000e+06 1.822743134156862201e-03 2.467903939900105608e-06 1.074933757612373296e-06 1.392970182287732312e-06
9.120000000000000000e+06 1.821269133376032801e-03 2.463563453206173640e-06 1.073197750948606219e-06 1.390365702257567421e-06
9.140000000000000000e+06 1.819797818762773243e-03 2.459236548810420916e-06 1.071467045592337789e-06 1.387769503218082915e-06
9.160000000000000000e+06 1.818329187495425041e-03 2.454923172031081643e-06 1.069741618358447921e-06 1.385181553672633934e-06
9.180000000000000000e+06 1.816863236856314668e-03 2.450623268621444362e-06 1.068021446185833372e-06 1.382601822435610778e-06
9.200000000000000000e+06 1.815399964141880358e-03 2.446336784633357247e-06 1.066306506112068125e-06 1.380030278521289122e-06
9.220000000000000000e+06 1.813939366911115295e-03 2.442063666800688389e-06 1.064596775345846297e-06 1.377466891454842304e-06
9.240000000000000000e+06 1.812481442708246482e-03 2.437803862104095702e-06 1.062892231186178163e-06 1.374911630917917328e-06
9.260000000000000000e+06 1.811026189137192105e-03 2.433557317880949784e-06 1.061192851042308985e-06 1.372364466838641010e-06
9.280000000000000000e+06 1.809573604001015737e-03 2.429323982047211648e-06 1.059498612478292425e-06 1.369825369568919222e-06
9.300000000000000000e+06 1.808123684985314585e-03 2.425103802596525393e-06 1.057809493115589591e-06 1.367294309480935802e-06
9.320000000000000000e+06 1.806676429942473015e-03 2.420896728043533650e-06 1.056125470720278278e-06 1.364771257323255372e-06
9.340000000000000000e+06 1.805231836838165627e-03 2.416702707337049505e-06 1.054446523186424655e-06 1.362256184150624850e-06
9.360000000000000000e+06 1.803789903576608370e-03 2.412521689588311808e-06 1.052772628483661028e-06 1.359749061104650780e-06
9.380000000000000000e+06 1.802350628280840637e-03 2.408353624500413096e-06 1.051103764740667927e-06 1.357249859759745168e-06
9.400000000000000000e+06 1.800914008972166573e-03 2.404198461873008084e-06 1.049439910151073617e-06 1.354758551721934467e-06
9.420000000000000000e+06 1.799480043783758957e-03 2.400056151929683854e-06 1.047781043035244724e-06 1.352275108894439130e-06
9.440000000000000000e+06 1.798048730894116938e-03 2.395926645212974358e-06 1.046127141822014257e-06 1.349799503390960101e-06
9.460000000000000000e+06 1.796620068570641644e-03 2.391809892651253994e-06 1.044478185061308324e-06 1.347331707589945669e-06
9.480000000000000000e+06 1.795194054969037958e-03 2.387705845244187687e-06 1.042834151364122204e-06 1.344871693880065484e-06
9.500000000000000000e+06 1.793770688547714374e-03 2.383614454705672947e-06 1.041195019526597329e-06 1.342419435179075829e-06
9.520000000000000000e+06 1.792349967466668132e-03 2.379535672527680835e-06 1.039560768350098575e-06 1.339974904177582260e-06
9.540000000000000000e+06 1.790931890179369400e-03 2.375469450899416316e-06 1.037931376818722716e-06 1.337538074080693599e-06
9.560000000000000000e+06 1.789516455093675745e-03 2.371415742175997778e-06 1.036306823997324554e-06 1.335108918178673224e-06
9.580000000000000000e+06 1.788103660609058863e-03 2.367374498939684812e-06 1.034687089043673533e-06 1.332687409896011068e-06
9.600000000000000000e+06 1.786693505150661974e-03 2.363345674047023220e-06 1.033072151217729177e-06 1.330273522829294255e-06
9.620000000000000000e+06 1.785285987159043915e-03 2.359329220612219870e-06 1.031461989878676684e-06 1.327867230733543187e-06
9.640000000000000000e+06 1.783881105148615474e-03 2.355325092099418896e-06 1.029856584503531158e-06 1.325468507595887738e-06
9.660000000000000000e+06 1.782478857673902486e-03 2.351333242263998498e-06 1.028255914675346699e-06 1.323077327588651798e-06
9.680000000000000000e+06 1.781079243112448657e-03 2.347353624819803038e-06 1.026659960019838223e-06 1.320693664799964815e-06
9.700000000000000000e+06 1.779682260017285576e-03 2.343386193980424625e-06 1.025068700310567491e-06 1.318317493669857134e-06
9.720000000000000000e+06 1.778287906880483609e-03 2.339430904094229320e-06 1.023482115397081687e-06 1.315948788697147634e-06
9.740000000000000000e+06 1.776896182300851312e-03 2.335487709899627034e-06 1.021900185256703759e-06 1.313587524642923276e-06
9.760000000000000000e+06 1.775507084766827191e-03 2.331556566190267355e-06 1.020322889927954787e-06 1.311233676262312356e-06
9.780000000000000000e+06 1.774120612835947261e-03 2.327637428091388281e-06 1.018750209565970479e-06 1.308887218525417802e-06
9.800000000000000000e+06 1.772736764931738627e-03 2.323730250745472132e-06 1.017182124380793755e-06 1.306548126364678377e-06
9.820000000000000000e+06 1.771355539682558473e-03 2.319834989831106167e-06 1.015618614737919473e-06 1.304216375093186906e-06
9.840000000000000000e+06 1.769976935673688847e-03 2.315951601180975809e-06 1.014059661085696497e-06 1.301891940095279311e-06
9.860000000000000000e+06 1.768600951292618193e-03 2.312080040544679323e-06 1.012505243908824538e-06 1.299574796635854574e-06
9.880000000000000000e+06 1.767227585127260350e-03 2.308220264197344287e-06 1.010955343846224708e-06 1.297264920351119367e-06
9.900000000000000000e+06 1.765856835634763101e-03 2.304372228432331509e-06 1.009409941592836648e-06 1.294962286839494861e-06
9.920000000000000000e+06 1.764488701307571515e-03 2.300535889812056729e-06 1.007869017949333847e-06 1.292666871862722670e-06
9.940000000000000000e+06 1.763123180662300562e-03 2.296711205152063438e-06 1.006332553817859050e-06 1.290378651334204388e-06
9.960000000000000000e+06 1.761760272131807992e-03 2.292898131353672884e-06 1.004800530171635677e-06 1.288097601182037207e-06
9.980000000000000000e+06 1.760399974111995442e-03 2.289096625477458671e-06 1.003272928067051807e-06 1.285823697410407076e-06
1.000000000000000000e+07 1.759042285175316028e-03 2.285306645061211921e-06 1.001749728706378732e-06 1.283556916354833401e-06
1.002000000000000000e+07 1.757687203592904436e-03 2.281528147399220840e-06 1.000230913299246980e-06 1.281297234099974072e-06
1.004000000000000000e+07 1.756334727845982723e-03 2.277761090313993544e-06 9.987164632110975177e-07 1.279044627102896027e-06
1.006000000000000000e+07 1.754984856162392515e-03 2.274005431453176670e-06 9.972063598270135829e-07 1.276799071626163087e-06
1.008000000000000000e+07 1.753637586988951750e-03 2.270261129005485406e-06 9.957005846910578153e-07 1.274560544314427802e-06
1.010000000000000000e+07 1.752292918662476948e-03 2.266528141198076259e-06 9.941991194084200461e-07 1.272329021789656213e-06
1.012000000000000000e+07 1.750950849435554480e-03 2.262806426341264892e-06 9.927019456551412361e-07 1.270104480686123656e-06
1.014000000000000000e+07 1.749611377528003092e-03 2.259095942897114614e-06 9.912090451903967241e-07 1.267886897706717890e-06
1.016000000000000000e+07 1.748274501260843779e-03 2.255396649689321825e-06 9.897203998971434321e-07 1.265676249792178604e-06
1.018000000000000000e+07 1.746940218832580089e-03 2.251708505557005280e-06 9.882359917165097522e-07 1.263472513840495528e-06
1.020000000000000000e+07 1.745608528372894971e-03 2.248031469441784038e-06 9.867558026630724208e-07 1.261275666778711617e-06
1.022000000000000000e+07 1.744279427976835450e-03 2.244365500431984958e-06 9.852798148343390527e-07 1.259085685597645905e-06
1.024000000000000000e+07 1.742952915886912188e-03 2.240710558043276148e-06 9.838080104647030807e-07 1.256902547578573068e-06
1.026000000000000000e+07 1.741628990117244759e-03 2.237066601643953845e-06 9.823403718146912337e-07 1.254726229829262400e-06
1.028000000000000000e+07 1.740307648741357257e-03 2.233433590893500918e-06 9.808768812552591963e-07 1.252556709638241934e-06
1.030000000000000000e+07 1.738988889778676208e-03 2.229811485568614349e-06 9.794175212341493661e-07 1.250393964334464771e-06
1.032000000000000000e+07 1.737672711202032380e-03 2.226200245573800346e-06 9.779622742786648868e-07 1.248237971295135671e-06
1.034000000000000000e+07 1.736359111006126636e-03 2.222599831042975520e-06 9.765111230144483682e-07 1.246088708028527363e-06
1.036000000000000000e+07 1.735048087058629722e-03 2.219010202116010699e-06 9.750640501226861824e-07 1.243946151993324516e-06
1.038000000000000000e+07 1.733739637235246758e-03 2.215431319141859172e-06 9.736210383792267743e-07 1.241810280762632186e-06
1.040000000000000000e+07 1.732433759414875188e-03 2.211863142666663499e-06 9.721820706521742409e-07 1.239681072014489046e-06
1.042000000000000000e+07 1.731130451408714873e-03 2.208305633329803812e-06 9.707471298820749602e-07 1.237558503447728852e-06
1.044000000000000000e+07 1.729829710973614402e-03 2.204758751883566351e-06 9.693161990846670606e-07 1.235442552798899291e-06
1.046000000000000000e+07 1.728531535756212996e-03 2.201222459106542385e-06 9.678892613360874131e-07 1.233333197770454972e-06
1.048000000000000000e+07 1.727235923578315530e-03 2.197696716230884761e-06 9.664662998526860644e-07 1.231230416378198697e-06
1.050000000000000000e+07 1.725942871938418227e-03 2.194181484197905285e-06 9.650472978495289592e-07 1.229134186348376114e-06
1.052000000000000000e+07 1.724652378525501220e-03 2.190676724421676613e-06 9.636322386865930741e-07 1.227044485735083751e-06
1.054000000000000000e+07 1.723364440861540866e-03 2.187182398257520348e-06 9.622211057660520260e-07 1.224961292491468322e-06
1.056000000000000000e+07 1.722079056455545808e-03 2.183698467229776319e-06 9.608138825761303559e-07 1.222884584653645963e-06
1.058000000000000000e+07 1.720796222843003946e-03 2.180224893089919627e-06 9.594105527032626869e-07 1.220814340386656940e-06
1.060000000000000000e+07 1.719515937421985758e-03 2.176761637572365706e-06 9.580110997827847602e-07 1.218750537789580946e-06
1.062000000000000000e+07 1.718238197509398347e-03 2.173308662475829533e-06 9.566155075174459750e-07 1.216693154958383347e-06
1.064000000000000000e+07 1.716963000615335426e-03 2.169865930073051980e-06 9.552237597529789153e-07 1.214642170320073064e-06
1.066000000000000000e+07 1.715690344006932716e-03 2.166433402459528460e-06 9.538358403548247162e-07 1.212597562104703744e-06
1.068000000000000000e+07 1.714420224855351706e-03 2.163011041774402421e-06 9.524517332500298542e-07 1.210559308524372567e-06
1.070000000000000000e+07 1.713152640449517325e-03 2.159598810512614347e-06 9.510714224864668793e-07 1.208527388026147256e-06
1.072000000000000000e+07 1.711887587998987435e-03 2.156196671234344045e-06 9.496948921780355129e-07 1.206501779056308638e-06
1.074000000000000000e+07 1.710625064664565275e-03 2.152804586610409919e-06 9.483221265116805269e-07 1.204482460098729287e-06
1.076000000000000000e+07 1.709365067521545012e-03 2.149422519364624991e-06 9.469531097376903584e-07 1.202469409626934844e-06
1.078000000000000000e+07 1.708107593664414010e-03 2.146050432430899062e-06 9.455878261983749979e-07 1.200462606232523959e-06
1.080000000000000000e+07 1.706852640053894239e-03 2.142688288724669418e-06 9.442262602852916726e-07 1.198462028439377745e-06
1.082000000000000000e+07 1.705600203565685183e-03 2.139336051215744810e-06 9.428683964522903184e-07 1.196467654763454598e-06
1.084000000000000000e+07 1.704350281107699060e-03 2.135993683097955149e-06 9.415142192477261373e-07 1.194479463850229117e-06
1.086000000000000000e+07 1.703102869738325805e-03 2.132661147965363151e-06 9.401637133491913359e-07 1.192497434616171815e-06
1.088000000000000000e+07 1.701857966192900839e-03 2.129338409112489344e-06 9.388168634277081099e-07 1.190521545684781022e-06
1.090000000000000000e+07 1.700615567270994657e-03 2.126025430104426224e-06 9.374736542574427038e-07 1.188551775846983414e-06
1.092000000000000000e+07 1.699375669748297334e-03 2.122722174646792443e-06 9.361340706913854015e-07 1.186588103955406935e-06
1.094000000000000000e+07 1.698138270206033191e-03 2.119428606334066187e-06 9.347980976112613381e-07 1.184630508722804743e-06
1.096000000000000000e+07 1.696903365448820984e-03 2.116144689261272988e-06 9.334657200464065983e-07 1.182678969214866602e-06
1.098000000000000000e+07 1.695670952046564013e-03 2.112870387353520180e-06 9.321369230436711554e-07 1.180733464309848918e-06
1.100000000000000000e+07 1.694441026497455795e-03 2.109605664603117419e-06 9.308116917132608234e-07 1.178793972889856807e-06
1.102000000000000000e+07 1.693213585360218900e-03 2.106350485262274564e-06 9.294900112657441271e-07 1.176860473996530437e-06
1.104000000000000000e+07 1.691988625148650033e-03 2.103104813687566099e-06 9.281718669812016674e-07 1.174932946706364537e-06
1.106000000000000000e+07 1.690766142234760008e-03 2.099868614200880505e-06 9.268572441828992792e-07 1.173011370017981225e-06
1.108000000000000000e+07 1.689546133187272295e-03 2.096641851577844027e-06 9.255461283309930624e-07 1.171095723246850753e-06
1.110000000000000000e+07 1.688328594182034528e-03 2.093424490193296991e-06 9.242385048582196014e-07 1.169185985335077601e-06
1.112000000000000000e+07 1.687113521635108656e-03 2.090216494934729894e-06 9.229343593444560095e-07 1.167282135590273885e-06
1.114000000000000000e+07 1.685900911778644064e-03 2.087017830593975686e-06 9.216336774001824884e-07 1.165384153193793198e-06
1.116000000000000000e+07 1.684690760896838347e-03 2.083828462203451780e-06 9.203364447306153220e-07 1.163492017472836564e-06
1.118000000000000000e+07 1.683483065126671575e-03 2.080648354746869499e-06 9.190426470804213540e-07 1.161605707666448357e-06
1.120000000000000000e+07 1.682277820657537186e-03 2.077477473450094181e-06 9.177522702889584059e-07 1.159725203161135669e-06
1.122000000000000000e+07 1.681075023490469743e-03 2.074315783429358841e-06 9.164653002223044828e-07 1.157850483207054253e-06
1.124000000000000000e+07 1.679874669770455064e-03 2.071163250174870861e-06 9.151817228661454181e-07 1.155981527308725337e-06
1.126000000000000000e+07 1.678676755533060850e-03 2.068019839178293669e-06 9.139015242542075780e-07 1.154118314924085879e-06
1.128000000000000000e+07 1.677481276626721293e-03 2.064885515825965536e-06 9.126246904470919896e-07 1.152260825378873653e-06
1.130000000000000000e+07 1.676288229103055274e-03 2.061760245957868475e-06 9.113512076397823044e-07 1.150409038318086065e-06
1.132000000000000000e+07 1.675097608795757254e-03 2.058643995260285287e-06 9.100810620443467226e-07 1.148562933215938352e-06
1.134000000000000000e+07 1.673909411647685457e-03 2.055536729736933264e-06 9.088142399806484452e-07 1.146722489756284713e-06
1.136000000000000000e+07 1.672723633542797309e-03 2.052438415466765283e-06 9.075507278290842005e-07 1.144887687637681294e-06
1.138000000000000000e+07 1.671540270170762937e-03 2.049349018406217681e-06 9.062905119929517351e-07 1.143058506413266051e-06
1.140000000000000000e+07 1.670359317212207623e-03 2.046268504656787963e-06 9.050335789488471089e-07 1.141234925707940748e-06
1.142000000000000000e+07 1.669180770449936414e-03 2.043196840626558904e-06 9.037799152784411370e-07 1.139416925348117767e-06
1.144000000000000000e+07 1.668004625505377153e-03 2.040133992645294071e-06 9.025295075932363933e-07 1.137604485052057572e-06
1.146000000000000000e+07 1.666830878068780667e-03 2.037079927298965441e-06 9.012823425995058392e-07 1.135797584699459602e-06
1.148000000000000000e+07 1.665659523678710095e-03 2.034034611111409192e-06 9.000384070358957175e-07 1.133996204075513686e-06
1.150000000000000000e+07 1.664490557959016253e-03 2.030998010882113554e-06 8.987976877392490126e-07 1.132200323142864330e-06
1.152000000000000000e+07 1.663323976364868484e-03 2.027970093322270771e-06 8.975601715736709934e-07 1.130409921748599778e-06
1.154000000000000000e+07 1.662159774375746111e-03 2.024950825332956276e-06 8.963258454835931809e-07 1.128624979849363095e-06
1.156000000000000000e+07 1.660997947574802906e-03 2.021940174114218060e-06 8.950946965151522481e-07 1.126845477599065812e-06
1.158000000000000000e+07 1.659838491197313795e-03 2.018938106521276156e-06 8.938667116914382657e-07 1.125071394829837784e-06
1.160000000000000000e+07 1.658681400588640125e-03 2.015944589716101038e-06 8.926418781381267357e-07 1.123302711577974302e-06
1.162000000000000000e+07 1.657526671227876327e-03 2.012959591205123103e-06 8.914201830905990672e-07 1.121539408114524141e-06
1.164000000000000000e+07 1.656374298407835722e-03 2.009983078375734549e-06 8.902016138029541917e-07 1.119781464572780146e-06
1.166000000000000000e+07 1.655224277394339765e-03 2.007015018724979802e-06 8.889861575946074452e-07 1.118028861130372251e-06
1.168000000000000000e+07 1.654076603361049691e-03 2.004055379771581826e-06 8.877738018302276402e-07 1.116281577941354080e-06
1.170000000000000000e+07 1.652931271530463323e-03 2.001104129245005803e-06 8.865645339580442364e-07 1.114539595286961461e-06
1.172000000000000000e+07 1.651788277098488857e-03 1.998161234989155729e-06 8.853583414891023394e-07 1.112802893500053495e-06
1.174000000000000000e+07 1.650647615237678823e-03 1.995226664957522600e-06 8.841552119977789669e-07 1.111071452959743633e-06
1.176000000000000000e+07 1.649509280970546483e-03 1.992300387037085002e-06 8.829551330872803265e-07 1.109345253949804781e-06
1.178000000000000000e+07 1.648373269390578490e-03 1.989382369360649537e-06 8.817580924481900037e-07 1.107624276912459428e-06
1.180000000000000000e+07 1.647239575637041067e-03 1.986472580269284917e-06 8.805640778526062231e-07 1.105908502416678800e-06
1.182000000000000000e+07 1.646108194682366008e-03 1.983570988012548109e-06 8.793730770955064162e-07 1.104197910917041481e-06
1.184000000000000000e+07 1.644979121531605065e-03 1.980677561026309444e-06 8.781850780481760480e-07 1.102492482978133184e-06
1.186000000000000000e+07 1.643852351144570352e-03 1.977792267825098124e-06 8.770000686363636375e-07 1.100792199188734699e-06
1.188000000000000000e+07 1.642727878440866348e-03 1.974915077010395941e-06 8.758180368433805803e-07 1.099097040167015466e-06
1.190000000000000000e+07 1.641605698282648691e-03 1.972045957240083950e-06 8.746389707018956233e-07 1.097406986538188221e-06
1.192000000000000000e+07 1.640485805559496616e-03 1.969184877352379064e-06 8.734628583192860308e-07 1.095722019033093034e-06
1.194000000000000000e+07 1.639368195041117143e-03 1.966331806155267167e-06 8.722896878356541850e-07 1.094042118319612982e-06
1.196000000000000000e+07 1.638252861609485562e-03 1.963486712753439194e-06 8.711194474872322376e-07 1.092367265266206850e-06
1.198000000000000000e+07 1.637139800113717814e-03 1.960649566344594110e-06 8.699521255664385765e-07 1.090697440778155640e-06
1.200000000000000000e+07 1.636029005309228099e-03 1.957820336130322152e-06 8.687877104048341469e-07 1.089032625725487899e-06
1.202000000000000000e+07 1.634920471981891931e-03 1.954998991491128512e-06 8.676261904063301659e-07 1.087372801084798452e-06
1.204000000000000000e+07 1.633814194682102396e-03 1.952185501612727909e-06 8.664675539751084780e-07 1.085717947637619325e-06
1.206000000000000000e+07 1.632710168112861630e-03 1.949379836031720157e-06 8.653117896206952504e-07 1.084068046411024694e-06
1.208000000000000000e+07 1.631608386984135378e-03 1.946581964428256399e-06 8.641588859169928483e-07 1.082423078511263656e-06
1.210000000000000000e+07 1.630508845899571223e-03 1.943791856467460993e-06 8.630088314721014277e-07 1.080783024995359565e-06
1.212000000000000000e+07 1.629411539539024666e-03 1.941009482053913238e-06 8.618616149771221148e-07 1.079147867076791230e-06
1.214000000000000000e+07 1.628316462577043388e-03 1.938234811218762452e-06 8.607172251838095239e-07 1.077517586034952928e-06
1.216000000000000000e+07 1.627223609518969492e-03 1.935467813885265434e-06 8.595756508596192957e-07 1.075892163025646032e-06
1.218000000000000000e+07 1.626132974828670662e-03 1.932708460052260158e-06 8.584368808223882729e-07 1.074271579229871991e-06
1.220000000000000000e+07 1.625044553111389773e-03 1.929956720046750996e-06 8.573009039888437596e-07 1.072655816057907130e-06
1.222000000000000000e+07 1.623958338723833486e-03 1.927212563977607195e-06 8.561677092691640127e-07 1.071044854708443394e-06
1.224000000000000000e+07 1.622874326300981739e-03 1.924475962471193630e-06 8.550372857087304765e-07 1.069438676762463260e-06
1.226000000000000000e+07 1.621792510283314673e-03 1.921746886013026724e-06 8.539096223603461922e-07 1.067837263652680532e-06
1.228000000000000000e+07 1.620712885051955399e-03 1.919025305131774148e-06 8.527847083201652413e-07 1.066240596811608906e-06
1.230000000000000000e+07 1.619635445116301368e-03 1.916311190662334780e-06 8.516625327776611249e-07 1.064648657884673761e-06
1.232000000000000000e+07 1.618560184793151491e-03 1.913604513298677736e-06 8.505430849295916160e-07 1.063061428369086226e-06
1.234000000000000000e+07 1.617487098542166532e-03 1.910905244060604105e-06 8.494263540693499350e-07 1.061478889991254381e-06
1.236000000000000000e+07 1.616416180722821984e-03 1.908213353951225040e-06 8.483123295211609845e-07 1.059901024430063949e-06
1.238000000000000000e+07 1.615347425610254772e-03 1.905528813983560708e-06 8.472010006441728350e-07 1.058327813339387979e-06
1.240000000000000000e+07 1.614280827588964644e-03 1.902851595444845277e-06 8.460923568840976776e-07 1.056759238560747600e-06
1.242000000000000000e+07 1.613216380950511803e-03 1.900181669618203534e-06 8.449863877189025060e-07 1.055195281899301028e-06
1.244000000000000000e+07 1.612154080130099795e-03 1.897519008108164799e-06 8.438830827208754562e-07 1.053635925387289449e-06
1.246000000000000000e+07 1.611093919177999630e-03 1.894863582106132896e-06 8.427824314158722238e-07 1.052081150690260566e-06
1.248000000000000000e+07 1.610035892543637851e-03 1.892215363481880220e-06 8.416844234925665538e-07 1.050530939989313560e-06
1.250000000000000000e+07 1.608979994437713347e-03 1.889574323890569180e-06 8.405890486299215939e-07 1.048985275260647587e-06
1.252000000000000000e+07 1.607926218978840026e-03 1.886940434984241082e-06 8.394962965391611179e-07 1.047444138445079964e-06
1.254000000000000000e+07 1.606874560433431756e-03 1.884313668737431894e-06 8.384061570245307993e-07 1.045907511712901095e-06
1.256000000000000000e+07 1.605825013137511656e-03 1.881693997339586788e-06 8.373186199635976007e-07 1.044375377375989294e-06
1.258000000000000000e+07 1.604777571334058996e-03 1.879081392969279054e-06 8.362336752622138797e-07 1.042847717707065174e-06
1.260000000000000000e+07 1.603732229052381303e-03 1.876475827629409254e-06 8.351513128242908061e-07 1.041324514805118448e-06
1.262000000000000000e+07 1.602688980425004753e-03 1.873877273580382319e-06 8.340715226338610313e-07 1.039805750946521288e-06
1.264000000000000000e+07 1.601647819676187481e-03 1.871285703328473553e-06 8.329942947523074086e-07 1.038291408576166039e-06
1.266000000000000000e+07 1.600608740886499395e-03 1.868701089294931397e-06 8.319196192559587934e-07 1.036781470038972709e-06
1.268000000000000000e+07 1.599571738350225080e-03 1.866123404311623418e-06 8.308474863293119486e-07 1.035275917982311576e-06
1.270000000000000000e+07 1.598536806114691068e-03 1.863552620985562336e-06 8.297778861435529376e-07 1.033774734842009399e-06
1.272000000000000000e+07 1.597503938234726356e-03 1.860988712047012211e-06 8.287108089240302870e-07 1.032277903122982030e-06
1.274000000000000000e+07 1.596473128863322519e-03 1.858431650475776185e-06 8.276462449727264527e-07 1.030785405503049733e-06
1.276000000000000000e+07 1.595444372106096268e-03 1.855881409297304007e-06 8.265841846299873895e-07 1.029297224667316617e-06
1.278000000000000000e+07 1.594417662081299824e-03 1.853337961669168800e-06 8.255246182904751455e-07 1.027813343378693548e-06
1.280000000000000000e+07 1.593392992806167904e-03 1.850801280719401295e-06 8.244675363722615362e-07 1.026333744347139759e-06
1.282000000000000000e+07 1.592370358370815515e-03 1.848271339788791021e-06 8.234129293625603001e-07 1.024858410426230826e-06
1.284000000000000000e+07 1.591349752791327687e-03 1.845748112225881665e-06 8.223607877783799832e-07 1.023387324447501682e-06
1.286000000000000000e+07 1.590331170198400678e-03 1.843231571644841792e-06 8.213111022165036472e-07 1.021920469428338145e-06
1.288000000000000000e+07 1.589314604562511689e-03 1.840721691553010475e-06 8.202638632806177785e-07 1.020457828272392590e-06
1.290000000000000000e+07 1.588300050014451520e-03 1.838218445782395151e-06 8.192190616648161836e-07 1.018999384117578967e-06
1.292000000000000000e+07 1.587287500514618192e-03 1.835721808041557101e-06 8.181766880669557190e-07 1.017545119974601488e-06
1.294000000000000000e+07 1.586276950129508019e-03 1.833231752289855377e-06 8.171367332606935844e-07 1.016095019029161793e-06
1.296000000000000000e+07 1.585268392903441906e-03 1.830748252565042779e-06 8.160991880612244163e-07 1.014649064503818469e-06
1.298000000000000000e+07 1.584261822815948842e-03 1.828271282920948792e-06 8.150640433144863355e-07 1.013207239606462456e-06
1.300000000000000000e+07 1.583257233856161456e-03 1.825800817530423734e-06 8.140312899157572381e-07 1.011769527614666496e-06
1.302000000000000000e+07 1.582254619970608223e-03 1.823336830614348718e-06 8.130009187959123208e-07 1.010335911818436291e-06
1.304000000000000000e+07 1.581253975306498452e-03 1.820879296769251471e-06 8.119729209848077682e-07 1.008906375784443703e-06
1.306000000000000000e+07 1.580255293747734931e-03 1.818428190339256399e-06 8.109472874894691566e-07 1.007480902849787137e-06
1.308000000000000000e+07 1.579258569308228648e-03 1.815983485947501618e-06 8.099240093966477678e-07 1.006059476550853850e-06
1.310000000000000000e+07 1.578263796089272300e-03 1.813545158437922170e-06 8.089030778615815209e-07 1.004642080576340543e-06
1.312000000000000000e+07 1.577270968057201432e-03 1.811113182574022024e-06 8.078844840489221534e-07 1.003228698525099765e-06
1.314000000000000000e+07 1.576280079045065197e-03 1.808687533040271470e-06 8.068682191341777178e-07 1.001819313906093752e-06
1.316000000000000000e+07 1.575291123155814687e-03 1.806268184986672434e-06 8.058542744071843273e-07 1.000413910579488107e-06
1.318000000000000000e+07 1.574304094337708329e-03 1.803855113454954857e-06 8.048426411619688964e-07 9.990124722929859608e-07
1.320000000000000000e+07 1.573318986607196530e-03 1.801448293679345811e-06 8.038333107542962416e-07 9.976149829250496753e-07
1.322000000000000000e+07 1.572335793951099535e-03 1.799047700951851449e-06 8.028262745759848193e-07 9.962214263758667354e-07
1.324000000000000000e+07 1.571354510296247599e-03 1.796653310583433251e-06 8.018215240463732923e-07 9.948317865370600643e-07
1.326000000000000000e+07 1.570375129635990900e-03 1.794265098072541111e-06 8.008190506456045835e-07 9.934460474269365272e-07
1.328000000000000000e+07 1.569397645961868350e-03 1.791883039012166293e-06 7.998188458956111507e-07 9.920641931165551422e-07
1.330000000000000000e+07 1.568422053153748419e-03 1.789507108942948979e-06 7.988209013325639699e-07 9.906862076103850089e-07
1.332000000000000000e+07 1.567448345381760449e-03 1.787137283891825788e-06 7.978252086091579044e-07 9.893120752826678836e-07
1.334000000000000000e+07 1.566476516617275674e-03 1.784773539715249324e-06 7.968317593695626426e-07 9.879417803456866818e-07
1.336000000000000000e+07 1.565506560725923955e-03 1.782415852220646560e-06 7.958405452714147438e-07 9.865753069492317107e-07
1.338000000000000000e+07 1.564538471607383003e-03 1.780064197357328416e-06 7.948515580227075115e-07 9.852126393346209050e-07
1.340000000000000000e+07 1.563572243511268493e-03 1.777718551641011662e-06 7.938647894636892321e-07 9.838537621773225360e-07
1.342000000000000000e+07 1.562607870216074042e-03 1.775378891044261025e-06 7.928802313527893623e-07 9.824986596914715572e-07
1.344000000000000000e+07 1.561645345781307410e-03 1.773045192014481975e-06 7.918978755623045274e-07 9.811473164521774471e-07
1.346000000000000000e+07 1.560684664281111137e-03 1.770717431108142882e-06 7.909177140079644491e-07 9.797997171001784325e-07
1.348000000000000000e+07 1.559725819594614269e-03 1.768395584712909887e-06 7.899397385954795084e-07 9.784558461174302729e-07
1.350000000000000000e+07 1.558768805740125100e-03 1.766079629495920030e-06 7.889639413059380775e-07 9.771156881899819520e-07
1.352000000000000000e+07 1.557813616754607795e-03 1.763769542240039823e-06 7.879903141653612971e-07 9.757792280746785261e-07
1.354000000000000000e+07 1.556860246611471666e-03 1.761465299730883981e-06 7.870188492215683833e-07 9.744464505093157038e-07
1.356000000000000000e+07 1.555908689233226208e-03 1.759166878779737397e-06 7.860495385491058297e-07 9.731173402306316731e-07
1.358000000000000000e+07 1.554958938838067566e-03 1.756874256681787051e-06 7.850823743369354346e-07 9.717918823448516169e-07
1.360000000000000000e+07 1.554010989359763369e-03 1.754587410439829870e-06 7.841173487393847720e-07 9.704700617004452040e-07
1.362000000000000000e+07 1.553064834834336260e-03 1.752306317282259416e-06 7.831544539745950783e-07 9.691518633076643374e-07
1.364000000000000000e+07 1.552120469270815498e-03 1.750030954489085321e-06 7.821936822923859868e-07 9.678372721966994404e-07
1.366000000000000000e+07 1.551177886687331352e-03 1.747761299441594197e-06 7.812350259824704767e-07 9.665262734591237200e-07
1.368000000000000000e+07 1.550237081139988057e-03 1.745497329655856557e-06 7.802784773810955058e-07 9.652188522747610517e-07
1.370000000000000000e+07 1.549298046704051818e-03 1.743239022762058586e-06 7.793240288671339058e-07 9.639149938949246801e-07
1.372000000000000000e+07 1.548360777355560491e-03 1.740986356343753489e-06 7.783716728306933422e-07 9.626146835130600412e-07
1.374000000000000000e+07 1.547425267238926143e-03 1.738739308292971592e-06 7.774214017415162356e-07 9.613179065514552506e-07
1.376000000000000000e+07 1.546491510342902585e-03 1.736497856381923844e-06 7.764732080662224197e-07 9.600246483157014241e-07
1.378000000000000000e+07 1.545559500913632573e-03 1.734261978805742203e-06 7.755270843727001286e-07 9.587348944330421808e-07
1.380000000000000000e+07 1.544629232933933264e-03 1.732031653496743365e-06 7.745830231978378846e-07 9.574486302989055861e-07
1.382000000000000000e+07 1.543700700424682944e-03 1.729806858520013895e-06 7.736410171238083915e-07 9.561658413962055037e-07
1.384000000000000000e+07 1.542773897352126521e-03 1.727587571952063448e-06 7.727010587546977305e-07 9.548865131973657173e-07
1.386000000000000000e+07 1.541848818078605252e-03 1.725373772475216581e-06 7.717631408299121666e-07 9.536106316453043084e-07
1.388000000000000000e+07 1.540925456757853392e-03 1.723165438579709203e-06 7.708272560711607995e-07 9.523381825085484032e-07
1.390000000000000000e+07 1.540003807483001546e-03 1.720962548754450768e-06 7.698933972189926474e-07 9.510691515354582267e-07
1.392000000000000000e+07 1.539083864213077087e-03 1.718765081393259638e-06 7.689615570146517194e-07 9.498035243786079183e-07
1.394000000000000000e+07 1.538165621042347298e-03 1.716573015149524453e-06 7.680317282676125397e-07 9.485412868819118071e-07
1.396000000000000000e+07 1.537249072206588662e-03 1.714386328942928097e-06 7.671039038577257888e-07 9.472824250852024138e-07
1.398000000000000000e+07 1.536334211949212181e-03 1.712205001785069233e-06 7.661780767002658060e-07 9.460269250848033214e-07
1.400000000000000000e+07 1.535421034525876870e-03 1.710029012779345204e-06 7.652542397466972605e-07 9.447747730326479436e-07
1.402000000000000000e+07 1.534509533980689833e-03 1.707858340831001851e-06 7.643323859290785553e-07 9.435259549019234017e-07
1.404000000000000000e+07 1.533599704437606627e-03 1.705692965027863180e-06 7.634125082315823252e-07 9.422804567962808548e-07
1.406000000000000000e+07 1.532691540093546797e-03 1.703532864632491646e-06 7.624945996908508722e-07 9.410382649416407740e-07
1.408000000000000000e+07 1.531785035126627652e-03 1.701378018958107358e-06 7.615786533703563732e-07 9.397993655877508788e-07
1.410000000000000000e+07 1.530880183987514114e-03 1.699228407756521754e-06 7.606646624354869621e-07 9.385637453210347920e-07
1.412000000000000000e+07 1.529976980702782820e-03 1.697084010294911502e-06 7.597526199765624777e-07 9.373313903183489186e-07
1.414000000000000000e+07 1.529075419670903246e-03 1.694944806406962034e-06 7.588425192096407767e-07 9.361022871973212575e-07
1.416000000000000000e+07 1.528175494977623665e-03 1.692810775590416621e-06 7.579343533034646669e-07 9.348764222869520600e-07
1.418000000000000000e+07 1.527277200882733903e-03 1.690681897646363478e-06 7.570281155023957166e-07 9.336537821439677619e-07
1.420000000000000000e+07 1.526380531713360115e-03 1.688558152538445551e-06 7.561237990987576760e-07 9.324343534396878746e-07
1.422000000000000000e+07 1.525485481762765567e-03 1.686439520262254805e-06 7.552213974080609753e-07 9.312181228541937243e-07
1.424000000000000000e+07 1.524592045382410031e-03 1.684325980959605026e-06 7.543209037905093145e-07 9.300050771690957119e-07
1.426000000000000000e+07 1.523700216763547227e-03 1.682217514639505395e-06 7.534223115972049187e-07 9.287952030423004762e-07
1.428000000000000000e+07 1.522809990349444347e-03 1.680114101710241389e-06 7.525256142730964990e-07 9.275884874371449962e-07
1.430000000000000000e+07 1.521921360370029038e-03 1.678015722374866216e-06 7.516308052392468611e-07 9.263849171356194610e-07
1.432000000000000000e+07 1.521034321187351556e-03 1.675922357081906407e-06 7.507378779804900152e-07 9.251844791014164974e-07
1.434000000000000000e+07 1.520148867150978439e-03 1.673833986333085761e-06 7.498468260080776587e-07 9.239871603250081023e-07
1.436000000000000000e+07 1.519264992695935641e-03 1.671750590814729169e-06 7.489576428844595485e-07 9.227929479302697265e-07
1.438000000000000000e+07 1.518382692166492069e-03 1.669672151163775265e-06 7.480703221786196654e-07 9.216018289851557058e-07
1.440000000000000000e+07 1.517501960031801978e-03 1.667598648250803805e-06 7.471848575201937843e-07 9.204137907306100205e-07
1.442000000000000000e+07 1.516622790528376940e-03 1.665530062713087788e-06 7.463012425094029787e-07 9.192288202036848093e-07
1.444000000000000000e+07 1.515745178125890106e-03 1.663466375560624358e-06 7.454194708338488764e-07 9.180469047267755877e-07
1.446000000000000000e+07 1.514869117324549883e-03 1.661407567912349684e-06 7.445395362172041090e-07 9.168680316951454689e-07
1.448000000000000000e+07 1.513994602603660608e-03 1.659353620928791156e-06 7.436614324067302227e-07 9.156921885220608279e-07
1.450000000000000000e+07 1.513121628394977413e-03 1.657304515775586318e-06 7.427851531656753460e-07 9.145193626099108658e-07
1.452000000000000000e+07 1.512250189219553143e-03 1.655260233802704019e-06 7.419106923075630362e-07 9.133495414951410886e-07
1.454000000000000000e+07 1.511380279331762900e-03 1.653220756081675595e-06 7.410380436077246646e-07 9.121827124739510359e-07
1.456000000000000000e+07 1.510511893454573751e-03 1.651186064359120179e-06 7.401672009856810678e-07 9.110188633734391108e-07
1.458000000000000000e+07 1.509645026222394696e-03 1.649156140331565706e-06 7.392981583661312068e-07 9.098579819654344990e-07
1.460000000000000000e+07 1.508779671973798026e-03 1.647130965379668396e-06 7.384309096279207611e-07 9.087000557517476353e-07
1.462000000000000000e+07 1.507915825201713682e-03 1.645110521147982667e-06 7.375654487150273734e-07 9.075450724329553997e-07
1.464000000000000000e+07 1.507053480511436581e-03 1.643094789495068138e-06 7.367017696266026124e-07 9.063930198684655260e-07
1.466000000000000000e+07 1.506192632640296000e-03 1.641083752512354116e-06 7.358398664212310666e-07 9.052438860911230496e-07
1.468000000000000000e+07 1.505333276042040763e-03 1.639077391989117585e-06 7.349797331132684405e-07 9.040976588758490384e-07
1.470000000000000000e+07 1.504475405342805671e-03 1.637075690002676281e-06 7.341213637868878703e-07 9.029543262157884112e-07
1.472000000000000000e+07 1.503619015218659108e-03 1.635078628758176438e-06 7.332647525643932684e-07 9.018138761937832759e-07
1.474000000000000000e+07 1.502764100222571527e-03 1.633086190364443725e-06 7.324098935638083842e-07 9.006762968006353407e-07
1.476000000000000000e+07 1.501910655050721095e-03 1.631098357178394254e-06 7.315567809641479975e-07 8.995415762142463626e-07
1.478000000000000000e+07 1.501058674457406801e-03 1.629115111695493743e-06 7.307054089851958547e-07 8.984097027102979938e-07
1.480000000000000000e+07 1.500208152980487489e-03 1.627136436191306930e-06 7.298557718178077271e-07 8.972806643734992029e-07
1.482000000000000000e+07 1.499359085319335819e-03 1.625162313215278825e-06 7.290078637185910597e-07 8.961544494966877652e-07
1.484000000000000000e+07 1.498511466298312793e-03 1.623192725536194888e-06 7.281616790004266723e-07 8.950310465357682153e-07
1.486000000000000000e+07 1.497665290610897997e-03 1.621227655816833559e-06 7.273172119683863765e-07 8.939104438484471822e-07
1.488000000000000000e+07 1.496820552973349887e-03 1.619267086808199595e-06 7.264744569579207143e-07 8.927926298502787744e-07
1.490000000000000000e+07 1.495977248119974550e-03 1.617311001347326018e-06 7.256334083341178050e-07 8.916775930132082132e-07
1.492000000000000000e+07 1.495135371027140085e-03 1.615359382639629798e-06 7.247940605458027038e-07 8.905653220938270945e-07
1.494000000000000000e+07 1.494294916375092088e-03 1.613412213571626352e-06 7.239564079931442464e-07 8.894558055784821056e-07
1.496000000000000000e+07 1.493455878880374163e-03 1.611469477133589032e-06 7.231204451093384594e-07 8.883490320242505728e-07
1.498000000000000000e+07 1.492618253317011708e-03 1.609531156449976881e-06 7.222861663660802877e-07 8.872449900838964876e-07
1.500000000000000000e+07 1.491782034681647618e-03 1.607597234988532760e-06 7.214535663131838778e-07 8.861436686753487761e-07
1.502000000000000000e+07 1.490947217857049086e-03 1.605667696129764029e-06 7.206226394967738064e-07 8.850450566329901167e-07
1.504000000000000000e+07 1.490113797717484241e-03 1.603742523299600827e-06 7.197933804835841268e-07 8.839491428160165945e-07
1.506000000000000000e+07 1.489281769102940257e-03 1.601821699938067497e-06 7.189657838555184052e-07 8.828559160825490922e-07
1.508000000000000000e+07 1.488451126906444565e-03 1.599905209610935929e-06 7.181398442312060739e-07 8.817653653797299611e-07
1.510000000000000000e+07 1.487621866048480929e-03 1.597993035973233050e-06 7.173155562582160814e-07 8.806774797150169687e-07
1.512000000000000000e+07 1.486793981489796697e-03 1.596085162791369774e-06 7.164929146173807834e-07 8.795922481739890960e-07
1.514000000000000000e+07 1.485967468233420500e-03 1.594181573938671205e-06 7.156719140226340539e-07 8.785096599160371516e-07
1.516000000000000000e+07 1.485142321309069688e-03 1.592282253378132748e-06 7.148525492163501685e-07 8.774297041617824733e-07
1.518000000000000000e+07 1.484318535663960766e-03 1.590387185025009119e-06 7.140348149438666418e-07 8.763523700811423716e-07
1.520000000000000000e+07 1.483496106164979098e-03 1.588496352745495950e-06 7.132187059527752607e-07 8.752776467927206891e-07
1.522000000000000000e+07 1.482675028022659418e-03 1.586609740897502930e-06 7.124042170966212576e-07 8.742055238008816721e-07
1.524000000000000000e+07 1.481855296272274313e-03 1.584727333671410609e-06 7.115913432084746434e-07 8.731359904629360710e-07
1.526000000000000000e+07 1.481036905877935192e-03 1.582849115220887010e-06 7.107800791255621372e-07 8.720690360953249788e-07
1.528000000000000000e+07 1.480219852092215429e-03 1.580975070118809893e-06 7.099704197770890249e-07 8.710046503417208683e-07
1.530000000000000000e+07 1.479404129788296782e-03 1.579105182510160959e-06 7.091623600212666315e-07 8.699428224888943272e-07
1.532000000000000000e+07 1.478589734228281461e-03 1.577239437085815796e-06 7.083558948325436608e-07 8.688835422532721352e-07
1.534000000000000000e+07 1.477776660551056217e-03 1.575377818433507427e-06 7.075510191765553326e-07 8.678267992569520947e-07
1.536000000000000000e+07 1.476964903902056167e-03 1.573520311202598781e-06 7.067477280415737164e-07 8.667725831610251700e-07
1.538000000000000000e+07 1.476154459443874576e-03 1.571666900113251186e-06 7.059460164409234695e-07 8.657208836723278219e-07
1.540000000000000000e+07 1.475345322355218558e-03 1.569817569959580630e-06 7.051458794123789609e-07 8.646716905472015636e-07
1.542000000000000000e+07 1.474537487837608574e-03 1.567972305615433256e-06 7.043473120204034032e-07 8.636249935950297468e-07
1.544000000000000000e+07 1.473730951117592372e-03 1.566131092038012350e-06 7.035503093557614406e-07 8.625807826822509094e-07
1.546000000000000000e+07 1.472925707378378241e-03 1.564293914179080709e-06 7.027548665189126450e-07 8.615390476601681696e-07
1.548000000000000000e+07 1.472121752004914999e-03 1.562460757296372510e-06 7.019609786799519078e-07 8.604997786164206021e-07
1.550000000000000000e+07 1.471319080386733740e-03 1.560631606703462366e-06 7.011686410293173107e-07 8.594629656741450558e-07
1.552000000000000000e+07 1.470517687537824161e-03 1.558806447288872324e-06 7.003778486872960903e-07 8.584285986015762336e-07
1.554000000000000000e+07 1.469717568830405680e-03 1.556985264443509833e-06 6.995885968801319993e-07 8.573966675633779394e-07
1.556000000000000000e+07 1.468918719664329695e-03 1.555168043641255786e-06 6.988008808606968591e-07 8.563671627805590324e-07
1.558000000000000000e+07 1.468121135408333817e-03 1.553354770365169947e-06 6.980146958934846304e-07 8.553400744716853168e-07
1.560000000000000000e+07 1.467324811477290847e-03 1.551545430206932835e-06 6.972300372744064668e-07 8.543153929325264738e-07
1.562000000000000000e+07 1.466529743148018219e-03 1.549740008630925231e-06 6.964469002844980354e-07 8.532931083464273014e-07
1.564000000000000000e+07 1.465735925815744509e-03 1.547938491297950835e-06 6.956652802525715789e-07 8.522732110453792564e-07
1.566000000000000000e+07 1.464943355042410203e-03 1.546140864126889252e-06 6.948851725669918973e-07 8.512556915598973545e-07
1.568000000000000000e+07 1.464152026215209505e-03 1.544347112864947470e-06 6.941065725926936946e-07 8.502405402722537754e-07
1.570000000000000000e+07 1.463361934726721634e-03 1.542557223310664370e-06 6.933294757146112871e-07 8.492277475960530829e-07
1.572000000000000000e+07 1.462573076014544050e-03 1.540771181367604565e-06 6.925538773473067217e-07 8.482173040202978430e-07
1.574000000000000000e+07 1.461785445669248852e-03 1.538988973178847538e-06 6.917797729607662694e-07 8.472092002180812688e-07
1.576000000000000000e+07 1.460999039420074344e-03 1.537210585103321334e-06 6.910071580762429764e-07 8.462034270270783571e-07
1.578000000000000000e+07 1.460213852493969650e-03 1.535436002920175188e-06 6.902360281127115076e-07 8.451999748074637862e-07
1.580000000000000000e+07 1.459429880396357531e-03 1.533665212800162211e-06 6.894663785739783598e-07 8.441988342261837451e-07
1.582000000000000000e+07 1.458647118807013254e-03 1.531898201180260719e-06 6.886982050243996506e-07 8.431999961558609629e-07
1.584000000000000000e+07 1.457865563477950960e-03 1.530134954630053945e-06 6.879315030626684134e-07 8.422034515673855317e-07
1.586000000000000000e+07 1.457085209910054940e-03 1.528375459451433697e-06 6.871662682458824346e-07 8.412091912055512622e-07
1.588000000000000000e+07 1.456306053733272916e-03 1.526619702150329315e-06 6.864024961786322145e-07 8.402172059716972064e-07
1.590000000000000000e+07 1.455528090482756907e-03 1.524867669160479216e-06 6.856401824610606952e-07 8.392274866994185211e-07
1.592000000000000000e+07 1.454751315913972937e-03 1.523119347232337177e-06 6.848793227633008333e-07 8.382400244690363434e-07
1.594000000000000000e+07 1.453975725610326094e-03 1.521374722946612629e-06 6.841199127313640992e-07 8.372548102152485296e-07
1.596000000000000000e+07 1.453201315398269019e-03 1.519633783229760725e-06 6.833619480870237662e-07 8.362718351427368532e-07
1.598000000000000000e+07 1.452428081178837056e-03 1.517896515144262063e-06 6.826054245864056935e-07 8.352910905578562636e-07
1.600000000000000000e+07 1.451656018512539328e-03 1.516162905371248183e-06 6.818503379214736297e-07 8.343125674497746592e-07
1.602000000000000000e+07 1.450885122823217374e-03 1.514432940462554435e-06 6.810966837678763045e-07 8.333362566946780250e-07
1.604000000000000000e+07 1.450115390234275317e-03 1.512706607884939655e-06 6.803444579854278447e-07 8.323621498995118101e-07
1.606000000000000000e+07 1.449346816571951344e-03 1.510983894777400313e-06 6.795936563799081338e-07 8.313902383974921789e-07
1.608000000000000000e+07 1.448579397671020865e-03 1.509264788328945094e-06 6.788442747747547276e-07 8.304205135541903660e-07
1.610000000000000000e+07 1.447813129200025296e-03 1.507549275564829614e-06 6.780963089705689620e-07 8.294529665942606522e-07
1.612000000000000000e+07 1.447048006993497185e-03 1.505837343757900398e-06 6.773497548235710029e-07 8.284875889343293949e-07
1.614000000000000000e+07 1.446284027043378976e-03 1.504128980416382566e-06 6.766046082440099660e-07 8.275243721723724937e-07
1.616000000000000000e+07 1.445521185225541244e-03 1.502424172945396153e-06 6.758608651299246693e-07 8.265633078154714837e-07
1.618000000000000000e+07 1.444759477543732309e-03 1.500722908948798418e-06 6.751185214257712303e-07 8.256043875230272939e-07
1.620000000000000000e+07 1.443998899640516753e-03 1.499025175621833268e-06 6.743775730060745149e-07 8.246476026157587528e-07
1.622000000000000000e+07 1.443239447534519016e-03 1.497330960668434902e-06 6.736380158507756035e-07 8.236929448176592985e-07
1.624000000000000000e+07 1.442481117448580173e-03 1.495640252080810363e-06 6.728998460032360042e-07 8.227404060775742529e-07
1.626000000000000000e+07 1.441723905215975968e-03 1.493953037412049566e-06 6.721630594298215063e-07 8.217899779822280593e-07
1.628000000000000000e+07 1.440967806816197648e-03 1.492269304431912394e-06 6.714276521473526874e-07 8.208416522845597069e-07
1.630000000000000000e+07 1.440212818064298336e-03 1.490589040747712002e-06 6.706936201486222355e-07 8.198954205990897662e-07
1.632000000000000000e+07 1.439458935223570909e-03 1.488912234559287981e-06 6.699609595480100772e-07 8.189512750112779035e-07
1.634000000000000000e+07 1.438706154559644913e-03 1.487238874106108784e-06 6.692296664755183911e-07 8.180092076305903926e-07
1.636000000000000000e+07 1.437954471871599055e-03 1.485568947090410099e-06 6.684997369648779206e-07 8.170692101255321785e-07
1.638000000000000000e+07 1.437203883175928402e-03 1.483902441520842207e-06 6.677711671170170737e-07 8.161312744038251336e-07
1.640000000000000000e+07 1.436454384730973845e-03 1.482239345741058825e-06 6.670439531043588156e-07 8.151953926366999038e-07
1.642000000000000000e+07 1.435705972695894544e-03 1.480579648010708542e-06 6.663180910905680025e-07 8.142615569201405395e-07
1.644000000000000000e+07 1.434958643195778389e-03 1.478923336583794048e-06 6.655935772457296827e-07 8.133297593380642599e-07
1.646000000000000000e+07 1.434212392238735445e-03 1.477270399606935222e-06 6.648704077267425074e-07 8.123999918801926088e-07
1.648000000000000000e+07 1.433467216126154201e-03 1.475620825625473218e-06 6.641485787742870625e-07 8.114722468511861559e-07
1.650000000000000000e+07 1.432723111297401312e-03 1.473974603389104573e-06 6.634280866754536100e-07 8.105465167136510692e-07
1.652000000000000000e+07 1.431980073689765459e-03 1.472331721067170611e-06 6.627089276131223720e-07 8.096227934540483452e-07
1.654000000000000000e+07 1.431238099543251504e-03 1.470692167236782153e-06 6.619910978556250074e-07 8.087010693811571454e-07
1.656000000000000000e+07 1.430497185117674203e-03 1.469055930534946682e-06 6.612745936898246676e-07 8.077813368451220145e-07
1.658000000000000000e+07 1.429757326826246438e-03 1.467422999823870640e-06 6.605594114528840732e-07 8.068635883709864605e-07
1.660000000000000000e+07 1.429018521078186240e-03 1.465793363992959328e-06 6.598455474942165825e-07 8.059478164987427460e-07
1.662000000000000000e+07 1.428280763992365336e-03 1.464167011611621287e-06 6.591329981085738705e-07 8.050340135030474162e-07
1.664000000000000000e+07 1.427544051756279809e-03 1.462543931370182394e-06 6.584217596208901493e-07 8.041221717492922444e-07
1.666000000000000000e+07 1.426808380918639626e-03 1.460924112433375377e-06 6.577118284541375534e-07 8.032122839792378235e-07
1.668000000000000000e+07 1.426073748011703500e-03 1.459307543981506724e-06 6.570032010407029885e-07 8.023043429408037350e-07
1.670000000000000000e+07 1.425340149270789289e-03 1.457694214864312008e-06 6.562958737563361849e-07 8.013983411079758228e-07
1.672000000000000000e+07 1.424607580855747875e-03 1.456084113874352291e-06 6.555898429727680188e-07 8.004942709015842724e-07
1.674000000000000000e+07 1.423876039411970783e-03 1.454477230430648063e-06 6.548851051881717982e-07 7.995921252424761589e-07
1.676000000000000000e+07 1.423145521599311495e-03 1.452873554003710521e-06 6.541816569176698542e-07 7.986918970860406667e-07
1.678000000000000000e+07 1.422416023713228127e-03 1.451273073651243004e-06 6.534794946032373998e-07 7.977935790480057097e-07
1.680000000000000000e+07 1.421687542105647952e-03 1.449675778532975027e-06 6.527786147130222245e-07 7.968971638199526963e-07
1.682000000000000000e+07 1.420960073274694663e-03 1.448081658020524574e-06 6.520790137623379834e-07 7.960026442581865908e-07
1.684000000000000000e+07 1.420233613867491907e-03 1.446490701700657269e-06 6.513806883140029034e-07 7.951100133866544715e-07
1.686000000000000000e+07 1.419508160541192634e-03 1.444902899201139999e-06 6.506836349452391127e-07 7.942192642559008867e-07
1.688000000000000000e+07 1.418783709736493601e-03 1.443318239921667562e-06 6.499878501958951048e-07 7.933303897257723514e-07
1.690000000000000000e+07 1.418060257910206713e-03 1.441736713311279082e-06 6.492933306209663341e-07 7.924433826903127475e-07
1.692000000000000000e+07 1.417337801574038766e-03 1.440158308918732754e-06 6.486000728012629603e-07 7.915582361174696879e-07
1.694000000000000000e+07 1.416616337627243320e-03 1.438583016794714148e-06 6.479080734200406018e-07 7.906749433746734398e-07
1.696000000000000000e+07 1.415895862744816257e-03 1.437010826750198083e-06 6.472173291203231413e-07 7.897934976298749414e-07
1.698000000000000000e+07 1.415176373338381454e-03 1.435441728303787112e-06 6.465278364953760405e-07 7.889138918084110716e-07
1.700000000000000000e+07 1.414457865990522171e-03 1.433875711216378833e-06 6.458395921907560223e-07 7.880361190256229167e-07
1.702000000000000000e+07 1.413740337482656323e-03 1.432312765518694459e-06 6.451525929098335142e-07 7.871601726088609451e-07
1.704000000000000000e+07 1.413023784701613814e-03 1.430752881400628789e-06 6.444668353926151302e-07 7.862860460080135525e-07
1.706000000000000000e+07 1.412308204391982645e-03 1.429196048908455406e-06 6.437823163571114153e-07 7.854137325513440968e-07
1.708000000000000000e+07 1.411593593057603076e-03 1.427642257828106604e-06 6.430990324772387084e-07 7.845432253508678955e-07
1.710000000000000000e+07 1.410879947204859335e-03 1.426091497978338470e-06 6.424169804393782854e-07 7.836745175389601850e-07
1.712000000000000000e+07 1.410167264148597457e-03 1.424543760185966511e-06 6.417361571284960731e-07 7.828076030574704377e-07
1.714000000000000000e+07 1.409455540665957097e-03 1.422999034656561350e-06 6.410565593162947643e-07 7.819424753402665856e-07
1.716000000000000000e+07 1.408744773172313468e-03 1.421457311186822762e-06 6.403781837020967102e-07 7.810791274847260521e-07
1.718000000000000000e+07 1.408034958484846244e-03 1.419918580089414078e-06 6.397010270889835745e-07 7.802175530004305031e-07
1.720000000000000000e+07 1.407326093763250395e-03 1.418382832119939682e-06 6.390250863712478578e-07 7.793577457486917185e-07
1.722000000000000000e+07 1.406618176047847195e-03 1.416850057916482376e-06 6.383503584257694988e-07 7.784996994907127715e-07
1.724000000000000000e+07 1.405911201656363189e-03 1.415320247274507384e-06 6.376768399735571154e-07 7.776434073009502681e-07
1.726000000000000000e+07 1.405205167595457560e-03 1.413793390850350217e-06 6.370045279059655924e-07 7.767888629443845191e-07
1.728000000000000000e+07 1.404500071129073917e-03 1.412269479636549649e-06 6.363334191842239972e-07 7.759360604523256522e-07
1.730000000000000000e+07 1.403795909097819159e-03 1.410748504144483151e-06 6.356635106830431231e-07 7.750849934614400275e-07
1.732000000000000000e+07 1.403092678312163480e-03 1.409230454875656023e-06 6.349947992799102313e-07 7.742356555957458974e-07
1.734000000000000000e+07 1.402390375563804118e-03 1.407715322339061763e-06 6.343272818594018251e-07 7.733880404796599376e-07
1.736000000000000000e+07 1.401688998071972400e-03 1.406203097583423049e-06 6.336609554147072195e-07 7.725421421687157239e-07
1.738000000000000000e+07 1.400988543017974266e-03 1.404693771639968366e-06 6.329958169411582990e-07 7.716979546988099615e-07
1.740000000000000000e+07 1.400289007186122881e-03 1.403187335087810716e-06 6.323318633519358698e-07 7.708554717358748458e-07
1.742000000000000000e+07 1.399590387407703392e-03 1.401683778591937628e-06 6.316690915825061749e-07 7.700146870094314533e-07
1.744000000000000000e+07 1.398892681147186285e-03 1.400183093603193898e-06 6.310074987235059638e-07 7.691755948796878288e-07
1.746000000000000000e+07 1.398195885281690266e-03 1.398685270894706695e-06 6.303470817409363819e-07 7.683381891537703133e-07
1.748000000000000000e+07 1.397499997026963123e-03 1.397190301670452849e-06 6.296878376882901961e-07 7.675024639821626524e-07
1.750000000000000000e+07 1.396805013268131047e-03 1.395698176764577875e-06 6.290297635533030994e-07 7.666684132112748813e-07
1.752000000000000000e+07 1.396110931224564576e-03 1.394208887439251462e-06 6.283728564105088981e-07 7.658360310287425636e-07
1.754000000000000000e+07 1.395417748140407406e-03 1.392722425010506334e-06 6.277171133496335698e-07 7.650053116608727641e-07
1.756000000000000000e+07 1.394725460980411483e-03 1.391238780486070681e-06 6.270625314063815539e-07 7.641762490796891275e-07
1.758000000000000000e+07 1.394034067198980913e-03 1.389757945484457564e-06 6.264091077378879333e-07 7.633488377465696312e-07
1.760000000000000000e+07 1.393343563728372154e-03 1.388279911026167372e-06 6.257568393919295905e-07 7.625230716342377810e-07
1.762000000000000000e+07 1.392653947681840327e-03 1.386804668371634008e-06 6.251057234667308905e-07 7.616989449049031172e-07
1.764000000000000000e+07 1.391965216645518148e-03 1.385332209372877824e-06 6.244557571783955499e-07 7.608764521944822738e-07
1.766000000000000000e+07 1.391277367848304559e-03 1.383862525478290606e-06 6.238069376709980389e-07 7.600555878072926734e-07
1.768000000000000000e+07 1.390590398208000136e-03 1.382395607790276383e-06 6.231592620261735820e-07 7.592363457641028009e-07
1.770000000000000000e+07 1.389904305069927836e-03 1.380931447946157004e-06 6.225127274329609699e-07 7.584187205131960340e-07
1.772000000000000000e+07 1.389219086051188658e-03 1.379470037931083741e-06 6.218673311518052469e-07 7.576027067792784940e-07
1.774000000000000000e+07 1.388534738162586473e-03 1.378011369031207902e-06 6.212230703134358792e-07 7.567882987177720228e-07
1.776000000000000000e+07 1.387851258805039741e-03 1.376555433022573100e-06 6.205799421469378927e-07 7.559754908756353130e-07
1.778000000000000000e+07 1.387168645287306266e-03 1.375102221594144572e-06 6.199379438692875540e-07 7.551642777248570181e-07
1.780000000000000000e+07 1.386486895043881817e-03 1.373651726608719046e-06 6.192970727351257201e-07 7.543546538735932197e-07
1.782000000000000000e+07 1.385806005470428641e-03 1.372203939906576148e-06 6.186573259992470905e-07 7.535466139073290572e-07
1.784000000000000000e+07 1.385125973913344574e-03 1.370758853291345871e-06 6.180187009135199717e-07 7.527401523778258998e-07
1.786000000000000000e+07 1.384446797772045587e-03 1.369316458654255181e-06 6.173811947509885996e-07 7.519352639032665819e-07
1.788000000000000000e+07 1.383768474396776050e-03 1.367876747850202646e-06 6.167448047820884547e-07 7.511319430681141915e-07
1.790000000000000000e+07 1.383091001256550991e-03 1.366439712898799802e-06 6.161095283131057929e-07 7.503301845856940093e-07
1.792000000000000000e+07 1.382414376008297627e-03 1.365005346064576492e-06 6.154753627013972391e-07 7.495299833631792530e-07
1.794000000000000000e+07 1.381738596008045194e-03 1.363573639276860070e-06 6.148423052438897588e-07 7.487313340329704168e-07
1.796000000000000000e+07 1.381063658674339762e-03 1.362144584563644521e-06 6.142103532612450272e-07 7.479342313023993879e-07
1.798000000000000000e+07 1.380389561382405501e-03 1.360718173922400789e-06 6.135795040718026850e-07 7.471386698505981035e-07
1.800000000000000000e+07 1.379716301972823064e-03 1.359294399923691295e-06 6.129497551080310626e-07 7.463446448156602328e-07
1.802000000000000000e+07 1.379043877923107411e-03 1.357873254730279958e-06 6.123211037282357797e-07 7.455521510020440723e-07
1.804000000000000000e+07 1.378372286740898924e-03 1.356454730562248353e-06 6.116935473056208123e-07 7.447611832566275405e-07
1.806000000000000000e+07 1.377701525712994460e-03 1.355038819400303158e-06 6.110670831714900639e-07 7.439717362288130946e-07
1.808000000000000000e+07 1.377031592664913588e-03 1.353625513885189407e-06 6.104417087879925347e-07 7.431838050971969780e-07
1.810000000000000000e+07 1.376362485468901088e-03 1.352214806730513904e-06 6.098174216345437796e-07 7.423973850959700182e-07
1.812000000000000000e+07 1.375694201528762000e-03 1.350806690119993408e-06 6.091942190932966780e-07 7.416124710266967298e-07
1.814000000000000000e+07 1.375026738150746152e-03 1.349401156143616035e-06 6.085720985318259311e-07 7.408290576117901042e-07
1.816000000000000000e+07 1.374360093309174007e-03 1.347998197698768907e-06 6.079510574767368876e-07 7.400471402220320195e-07
1.818000000000000000e+07 1.373694264780487423e-03 1.346597807472212544e-06 6.073310934178147975e-07 7.392667140543978519e-07
1.820000000000000000e+07 1.373029250128528569e-03 1.345199977919130563e-06 6.067122038040950029e-07 7.384877741150355602e-07
1.822000000000000000e+07 1.372365046798338165e-03 1.343804701375625398e-06 6.060943860660632476e-07 7.377103153095621508e-07
1.824000000000000000e+07 1.371701652761264439e-03 1.342411970818983518e-06 6.054776377597930508e-07 7.369343330591905731e-07
1.826000000000000000e+07 1.371039065743014443e-03 1.341021778955320569e-06 6.048619563938871347e-07 7.361598225614333280e-07
1.828000000000000000e+07 1.370377283575292251e-03 1.339634118637222193e-06 6.042473395084564708e-07 7.353867791287656161e-07
1.830000000000000000e+07 1.369716303725850882e-03 1.338248982309185841e-06 6.036337845687564467e-07 7.346151977404292887e-07
1.832000000000000000e+07 1.369056124042727267e-03 1.336866362881009786e-06 6.030212891328249568e-07 7.338450737481848288e-07
1.834000000000000000e+07 1.368396742627559295e-03 1.335486253582122721e-06 6.024098508239227030e-07 7.330764027582001238e-07
1.836000000000000000e+07 1.367738157011866469e-03 1.334108646989059711e-06 6.017994671428623514e-07 7.323091798461973597e-07
1.838000000000000000e+07 1.367080364985647726e-03 1.332733536003859782e-06 6.011901356573127727e-07 7.315434003465470097e-07
1.840000000000000000e+07 1.366423364337935112e-03 1.331360913546657761e-06 6.005818539409846178e-07 7.307790596056731432e-07
1.842000000000000000e+07 1.365767153178209636e-03 1.329990772929728729e-06 5.999746196466594868e-07 7.300161532830692420e-07
1.844000000000000000e+07 1.365111729307358661e-03 1.328623107124324044e-06 5.993684303649067390e-07 7.292546767594173054e-07
1.846000000000000000e+07 1.364457090375004698e-03 1.327257908943491758e-06 5.987632836595862439e-07 7.284946252839055145e-07
1.848000000000000000e+07 1.363803234424714470e-03 1.325895171680835170e-06 5.981591771896193199e-07 7.277359944912159563e-07
1.850000000000000000e+07 1.363150159447583864e-03 1.324534888585905513e-06 5.975561086094561160e-07 7.269787799764492915e-07
1.852000000000000000e+07 1.362497863254303167e-03 1.323177052715015524e-06 5.969540755389339445e-07 7.262229771760815796e-07
1.854000000000000000e+07 1.361846343780246348e-03 1.321821657291139507e-06 5.963530756335177000e-07 7.254685816576219127e-07
1.856000000000000000e+07 1.361195599001113624e-03 1.320468695599390738e-06 5.957531065639151642e-07 7.247155890354755734e-07
1.858000000000000000e+07 1.360545626967657375e-03 1.319118161032859289e-06 5.951541660246106516e-07 7.239639950082486370e-07
1.860000000000000000e+07 1.359896425576377285e-03 1.317770046822662203e-06 5.945562516820864140e-07 7.232137951405757891e-07
1.862000000000000000e+07 1.359247992828184742e-03 1.316424346336957138e-06 5.939593612324498928e-07 7.224649851045073515e-07
1.864000000000000000e+07 1.358600326588766402e-03 1.315081052807668148e-06 5.933634923484223728e-07 7.217175604592456698e-07
1.866000000000000000e+07 1.357953425209820547e-03 1.313740160047249412e-06 5.927686428176692041e-07 7.209715172295803134e-07
1.868000000000000000e+07 1.357307286544232224e-03 1.312401661306137099e-06 5.921748103228347686e-07 7.202268509833023303e-07
1.870000000000000000e+07 1.356661908566847950e-03 1.311065549994079244e-06 5.915819925802072791e-07 7.194835574138719647e-07
1.872000000000000000e+07 1.356017289412217875e-03 1.309731819725163802e-06 5.909901873478865066e-07 7.187416323772774016e-07
1.874000000000000000e+07 1.355373427302852384e-03 1.308400464228891839e-06 5.903993924097718925e-07 7.180010718191199470e-07
1.876000000000000000e+07 1.354730320164608103e-03 1.307071476911620293e-06 5.898096054902718369e-07 7.172618714213484557e-07
1.878000000000000000e+07 1.354087966095543537e-03 1.305744851393059510e-06 5.892208243576606705e-07 7.165240270353989459e-07
1.880000000000000000e+07 1.353446363351180860e-03 1.304420581495162087e-06 5.886330468222296874e-07 7.157875346729325055e-07
1.882000000000000000e+07 1.352805510008770135e-03 1.303098660847402120e-06 5.880462706597776236e-07 7.150523901876244960e-07
1.884000000000000000e+07 1.352165404216675764e-03 1.301779083179739766e-06 5.874604936686278330e-07 7.143185895111119327e-07
1.886000000000000000e+07 1.351526044052640688e-03 1.300461842155338164e-06 5.868757136371320799e-07 7.135861285182061901e-07
1.888000000000000000e+07 1.350887427774288482e-03 1.299146931663560179e-06 5.862919283993649671e-07 7.128550032641952117e-07
1.890000000000000000e+07 1.350249553630982185e-03 1.297834345600083516e-06 5.857091357935863931e-07 7.121252098064971231e-07
1.892000000000000000e+07 1.349612419838728920e-03 1.296524077836481866e-06 5.851273336566878748e-07 7.113967441797939913e-07
1.894000000000000000e+07 1.348976024539975515e-03 1.295216122176893873e-06 5.845465198145718409e-07 7.106696023623220316e-07
1.896000000000000000e+07 1.348340365772344659e-03 1.293910472319314152e-06 5.839666920760645364e-07 7.099437802432496152e-07
1.898000000000000000e+07 1.347705442209486300e-03 1.292607122712738330e-06 5.833878483963074067e-07 7.092192743164310289e-07
1.900000000000000000e+07 1.347071251845094724e-03 1.291306067036805819e-06 5.828099865861779985e-07 7.084960804506278204e-07
1.902000000000000000e+07 1.346437792883149786e-03 1.290007299228723716e-06 5.822331045079256658e-07 7.077741947207981558e-07
1.904000000000000000e+07 1.345805063814341012e-03 1.288710813571870259e-06 5.816572000931509025e-07 7.070536134787193565e-07
1.906000000000000000e+07 1.345173063052261184e-03 1.287416604276760643e-06 5.810822712616023061e-07 7.063343330151584428e-07
1.908000000000000000e+07 1.344541788367769166e-03 1.286124664827233508e-06 5.805083157971422603e-07 7.056163490300911422e-07
1.910000000000000000e+07 1.343911238484274363e-03 1.284834989820969045e-06 5.799353316991524239e-07 7.048996581218166215e-07
1.912000000000000000e+07 1.343281411883449211e-03 1.283547573590927625e-06 5.793633169185534772e-07 7.041842566723741479e-07
1.914000000000000000e+07 1.342652306694451471e-03 1.282262410080496296e-06 5.787922693346424767e-07 7.034701407458537139e-07
1.916000000000000000e+07 1.342023921058286629e-03 1.280979493259865619e-06 5.782221868340917008e-07 7.027573064257740240e-07
1.918000000000000000e+07 1.341396253673914248e-03 1.279698817756896414e-06 5.776530674318204630e-07 7.020457503250759506e-07
1.920000000000000000e+07 1.340769303139074725e-03 1.278420378097443441e-06 5.770849091263123553e-07 7.013354689711309801e-07
1.922000000000000000e+07 1.340143067290094090e-03 1.277144167946017470e-06 5.765177097529496935e-07 7.006264581930677768e-07
1.924000000000000000e+07 1.339517544772428044e-03 1.275870181911964876e-06 5.759514673303166908e-07 6.999187145816481847e-07
1.926000000000000000e+07 1.338892734270059415e-03 1.274598414663207113e-06 5.753861798912678422e-07 6.992122347719392708e-07
1.928000000000000000e+07 1.338268634033965400e-03 1.273328860383453749e-06 5.748218453775512024e-07 6.985070150059024406e-07
1.930000000000000000e+07 1.337645242257282964e-03 1.272061513205022743e-06 5.742584617239709557e-07 6.978030514810517868e-07
1.932000000000000000e+07 1.337022557858467530e-03 1.270796368107408149e-06 5.736960270296407495e-07 6.971003410777672941e-07
1.934000000000000000e+07 1.336400579124401604e-03 1.269533419356535518e-06 5.731345392593396759e-07 6.963988800971958421e-07
1.936000000000000000e+07 1.335779304403359553e-03 1.268272661306177031e-06 5.725739963968493762e-07 6.956986649093276547e-07
1.938000000000000000e+07 1.335158732305116855e-03 1.267014088620699782e-06 5.720143964879014695e-07 6.949996921327983126e-07
1.940000000000000000e+07 1.334538861556141447e-03 1.265757696113311071e-06 5.714557376087980528e-07 6.943019585045129128e-07
1.942000000000000000e+07 1.333919690329456826e-03 1.264503477975354985e-06 5.708980177191220949e-07 6.936054602562328900e-07
1.944000000000000000e+07 1.333301217271216053e-03 1.263251428955504441e-06 5.703412348871651963e-07 6.929101940683392446e-07
1.946000000000000000e+07 1.332683441159555806e-03 1.262001543964359435e-06 5.697853872145008938e-07 6.922161567498586469e-07
1.948000000000000000e+07 1.332066360213321650e-03 1.260753817287236640e-06 5.692304726852930522e-07 6.915233446019435883e-07
1.950000000000000000e+07 1.331449973293605173e-03 1.259508243956389890e-06 5.686764894286395439e-07 6.908317545277503457e-07
1.952000000000000000e+07 1.330834278886198997e-03 1.258264818588183013e-06 5.681234354964601990e-07 6.901413830917228142e-07
1.954000000000000000e+07 1.330219275372619995e-03 1.257023535694326804e-06 5.675713089219145503e-07 6.894522267724121482e-07
1.956000000000000000e+07 1.329604961579014619e-03 1.255784390304641993e-06 5.670201078404120303e-07 6.887642824642299624e-07
1.958000000000000000e+07 1.328991336388414589e-03 1.254547377527869062e-06 5.664698304041784285e-07 6.880775471236905273e-07
1.960000000000000000e+07 1.328378397991277805e-03 1.253312491694893999e-06 5.659204746183329928e-07 6.873920170765611118e-07
1.962000000000000000e+07 1.327766144911466262e-03 1.252079727530599532e-06 5.653720385655735545e-07 6.867076889650259772e-07
1.964000000000000000e+07 1.327154576373953867e-03 1.250849080569412081e-06 5.648245204858503523e-07 6.860245600835617283e-07
1.966000000000000000e+07 1.326543690835377742e-03 1.249620545483690284e-06 5.642779184557639567e-07 6.853426270279262211e-07
1.968000000000000000e+07 1.325933486644494076e-03 1.248394116836062414e-06 5.637322305329845986e-07 6.846618863030778151e-07
1.970000000000000000e+07 1.325323962712290958e-03 1.247169789841389265e-06 5.631874549020249516e-07 6.839823349393644193e-07
1.972000000000000000e+07 1.324715118032942108e-03 1.245947559818371519e-06 5.626435897689877122e-07 6.833039700493837007e-07
1.974000000000000000e+07 1.324106950856168783e-03 1.244727421255977980e-06 5.621006331834548996e-07 6.826267880725230806e-07
1.976000000000000000e+07 1.323499459944033063e-03 1.243509369233249616e-06 5.615585833096503131e-07 6.819507859235991975e-07
1.978000000000000000e+07 1.322892644526121918e-03 1.242293399374441751e-06 5.610174384179616854e-07 6.812759609564800654e-07
1.980000000000000000e+07 1.322286502764320184e-03 1.241079506102516664e-06 5.604771965506778702e-07 6.806023095518387933e-07
1.982000000000000000e+07 1.321681033525648301e-03 1.239867684653279521e-06 5.599378559077893742e-07 6.799298287454902529e-07
1.984000000000000000e+07 1.321076236025227595e-03 1.238657930667467214e-06 5.593994147685607295e-07 6.792585158989065904e-07
1.986000000000000000e+07 1.320472108517001426e-03 1.237450238709434691e-06 5.588618712077263868e-07 6.785883675017081985e-07
1.988000000000000000e+07 1.319868649810420833e-03 1.236244603983294111e-06 5.583252234244465489e-07 6.779193805588474561e-07
1.990000000000000000e+07 1.319265858999891204e-03 1.235041022028381932e-06 5.577894696841205594e-07 6.772515523442614781e-07
1.992000000000000000e+07 1.318663735009499745e-03 1.233839488200435985e-06 5.572546082184908022e-07 6.765848799819452889e-07
1.994000000000000000e+07 1.318062276081491705e-03 1.232639997096913269e-06 5.567206371158513492e-07 6.759193599810618137e-07
1.996000000000000000e+07 1.317461481324473356e-03 1.231442544307039211e-06 5.561875546561265711e-07 6.752549896509127455e-07
1.998000000000000000e+07 1.316861349889031276e-03 1.230247125475670669e-06 5.556553591317918550e-07 6.745917663438788144e-07
2.000000000000000000e+07 1.316261880303920030e-03 1.229053735557846800e-06 5.551240487045489597e-07 6.739296868532978406e-07
2.002000000000000000e+07 1.315663071287765306e-03 1.227862369734664606e-06 5.545936215818305292e-07 6.732687481528341823e-07
2.004000000000000000e+07 1.315064922034868715e-03 1.226673023733988055e-06 5.540640760764250715e-07 6.726089476575628778e-07
2.006000000000000000e+07 1.314467431255280554e-03 1.225485692747846382e-06 5.535354104009196378e-07 6.719502823469267443e-07
2.008000000000000000e+07 1.313870597883655747e-03 1.224300372233360486e-06 5.530076228199731593e-07 6.712927494133872208e-07
2.010000000000000000e+07 1.313274420806361236e-03 1.223117057603330267e-06 5.524807115914996437e-07 6.706363460118306234e-07
2.012000000000000000e+07 1.312678898848042936e-03 1.221935744211483548e-06 5.519546749637732285e-07 6.699810692477104258e-07
2.014000000000000000e+07 1.312084031062470124e-03 1.220756427679625187e-06 5.514295112378724030e-07 6.693269164417526777e-07
2.016000000000000000e+07 1.311489816372876302e-03 1.219579103493974204e-06 5.509052186904428849e-07 6.686738848035313191e-07
2.018000000000000000e+07 1.310896253492833258e-03 1.218403766915875081e-06 5.503817955568230305e-07 6.680219713590520504e-07
2.020000000000000000e+07 1.310303341693603175e-03 1.217230413841856376e-06 5.498592401953393213e-07 6.673711736465169484e-07
2.022000000000000000e+07 1.309711079899570762e-03 1.216059039790177826e-06 5.493375508934442391e-07 6.667214888967336924e-07
2.024000000000000000e+07 1.309119466674806519e-03 1.214889639884948057e-06 5.488167258649783380e-07 6.660729140199696128e-07
2.026000000000000000e+07 1.308528501343169878e-03 1.213722210112789440e-06 5.482967634900269995e-07 6.654254466227624401e-07
2.028000000000000000e+07 1.307938182892079762e-03 1.212556746093202054e-06 5.477776620799422695e-07 6.647790840132598907e-07
2.030000000000000000e+07 1.307348510315822646e-03 1.211393243462248651e-06 5.472594199507574272e-07 6.641338235114912242e-07
2.032000000000000000e+07 1.306759482319264391e-03 1.210231697542857877e-06 5.467420353603170237e-07 6.634896621825408532e-07
2.034000000000000000e+07 1.306171098311825979e-03 1.209072104456675718e-06 5.462255067204394711e-07 6.628465977362362468e-07
2.036000000000000000e+07 1.305583357168728972e-03 1.207914459735872522e-06 5.457098323316040884e-07 6.622046274042684338e-07
2.038000000000000000e+07 1.304996257601154274e-03 1.206758758741588498e-06 5.451950104632751306e-07 6.615637482783132613e-07
2.040000000000000000e+07 1.304409799210113751e-03 1.205604997836425094e-06 5.446810395777688905e-07 6.609239582586562038e-07
2.042000000000000000e+07 1.303823980764257746e-03 1.204453172463912991e-06 5.441679179627739605e-07 6.602852545011390306e-07
2.044000000000000000e+07 1.303238801247039169e-03 1.203303278316922262e-06 5.436556439554517979e-07 6.596476343614704641e-07
2.046000000000000000e+07 1.302654259743616250e-03 1.202155311211767234e-06 5.431442159175520618e-07 6.590110952942151717e-07
2.048000000000000000e+07 1.302070355488716162e-03 1.201009267140714480e-06 5.426336322465103332e-07 6.583756348942042530e-07
2.050000000000000000e+07 1.301487087475952957e-03 1.199865141834926530e-06 5.421238912902814925e-07 6.577412505446450375e-07
2.052000000000000000e+07 1.300904454593277380e-03 1.198722930919467834e-06 5.416149913784561109e-07 6.571079395410116172e-07
2.054000000000000000e+07 1.300322456259331554e-03 1.197582630619130334e-06 5.411069309566207334e-07 6.564756996625097065e-07
2.056000000000000000e+07 1.299741091530083516e-03 1.196444236762374174e-06 5.405997083957604312e-07 6.558445283666138483e-07
2.058000000000000000e+07 1.299160359254566575e-03 1.195307744959088150e-06 5.400933220263966645e-07 6.552144229326914855e-07
2.060000000000000000e+07 1.298580258805237574e-03 1.194173151408225677e-06 5.395877702929351086e-07 6.545853811152905681e-07
2.062000000000000000e+07 1.298000789287985773e-03 1.193040452023382602e-06 5.390830515867577057e-07 6.539574004366248966e-07
2.064000000000000000e+07 1.297421949719213419e-03 1.191909642624896660e-06 5.385791642823241620e-07 6.533304783425724976e-07
2.066000000000000000e+07 1.296843739466068237e-03 1.190780719434760347e-06 5.380761068322937477e-07 6.527046126024665990e-07
2.068000000000000000e+07 1.296266157405945828e-03 1.189653678136956456e-06 5.375738775880374272e-07 6.520798005489191346e-07
2.070000000000000000e+07 1.295689202895369384e-03 1.188528514958235693e-06 5.370724750053411871e-07 6.514560399528945058e-07
2.072000000000000000e+07 1.295112875000530754e-03 1.187405225810934580e-06 5.365718974814152972e-07 6.508333283295191767e-07
2.074000000000000000e+07 1.294537173112253600e-03 1.186283806976177832e-06 5.360721434855543315e-07 6.502116634906236061e-07
2.076000000000000000e+07 1.293962096177523041e-03 1.185164254251367012e-06 5.355732113951699059e-07 6.495910428561972117e-07
2.078000000000000000e+07 1.293387643363736860e-03 1.184046563687305871e-06 5.350750996375565713e-07 6.489714640497494054e-07
2.080000000000000000e+07 1.292813814041200845e-03 1.182930731568152349e-06 5.345778066857933389e-07 6.483529248823591159e-07
2.082000000000000000e+07 1.292240607389258302e-03 1.181816753973742463e-06 5.340813309753242753e-07 6.477354229984181879e-07
2.084000000000000000e+07 1.291668022641871607e-03 1.180704627054472405e-06 5.335856709558458354e-07 6.471189560986265693e-07
2.086000000000000000e+07 1.291096058917150713e-03 1.179594346839019730e-06 5.330908250552079061e-07 6.465035217838118237e-07
2.088000000000000000e+07 1.290524715473698224e-03 1.178485909520914088e-06 5.325967917340572784e-07 6.458891177868569160e-07
2.090000000000000000e+07 1.289953991710322519e-03 1.177379311456906685e-06 5.321035694847164930e-07 6.452757419721901921e-07
2.092000000000000000e+07 1.289383886624536225e-03 1.176274548567901357e-06 5.316111567181515291e-07 6.446633918497498278e-07
2.094000000000000000e+07 1.288814399540415831e-03 1.175171617143753399e-06 5.311195519165234969e-07 6.440520652272300081e-07
2.096000000000000000e+07 1.288245529897543091e-03 1.174070513610589191e-06 5.306287535892521914e-07 6.434417600213368940e-07
2.098000000000000000e+07 1.287677276845758650e-03 1.172971234081767562e-06 5.301387601867095762e-07 6.428324738950580913e-07
2.100000000000000000e+07 1.287109639551147324e-03 1.171873774696474644e-06 5.296495701662265200e-07 6.422242045302481237e-07
2.102000000000000000e+07 1.286542617443656210e-03 1.170778131894106647e-06 5.291611820424613989e-07 6.416169498516453536e-07
2.104000000000000000e+07 1.285976209766524336e-03 1.169684301914526134e-06 5.286735942939857032e-07 6.410107076205404310e-07
2.106000000000000000e+07 1.285410415782003296e-03 1.168592281027337750e-06 5.281868054053217534e-07 6.404054756220159965e-07
2.108000000000000000e+07 1.284845234759405229e-03 1.167502065517819211e-06 5.277008138656150815e-07 6.398012516522042356e-07
2.110000000000000000e+07 1.284280666191844585e-03 1.166413651924356292e-06 5.272156182132543268e-07 6.391980337111019647e-07
2.112000000000000000e+07 1.283716709302138792e-03 1.165327036496044849e-06 5.267312169322990122e-07 6.385958195637457309e-07
2.114000000000000000e+07 1.283153363115389087e-03 1.164242215272227432e-06 5.262476084676176105e-07 6.379946068046098214e-07
2.116000000000000000e+07 1.282590627372211809e-03 1.163159185087447472e-06 5.257647914175663645e-07 6.373943936698810019e-07
2.118000000000000000e+07 1.282028501447505424e-03 1.162077942379210814e-06 5.252827643051834532e-07 6.367951780740273604e-07
2.120000000000000000e+07 1.281466984169795991e-03 1.160998482994768813e-06 5.248015255416189796e-07 6.361969574531498339e-07
2.122000000000000000e+07 1.280906075298139961e-03 1.159920803810618022e-06 5.243210737362898485e-07 6.355997300743282797e-07
2.124000000000000000e+07 1.280345774164701536e-03 1.158844901239650989e-06 5.238414074105940656e-07 6.350034938290568171e-07
2.126000000000000000e+07 1.279786079969170596e-03 1.157770771559719704e-06 5.233625250610567257e-07 6.344082464986629780e-07
2.128000000000000000e+07 1.279226992278749680e-03 1.156698411456647672e-06 5.228844252633624936e-07 6.338139861932851785e-07
2.130000000000000000e+07 1.278668510261463239e-03 1.155627817187438863e-06 5.224071065121898263e-07 6.332207106752490371e-07
2.132000000000000000e+07 1.278110633295992740e-03 1.154558985247254113e-06 5.219305673483794179e-07 6.326284178988745889e-07
2.134000000000000000e+07 1.277553361043828363e-03 1.153491912446537071e-06 5.214548063743616338e-07 6.320371060721753310e-07
2.136000000000000000e+07 1.276996692485457075e-03 1.152426594858904415e-06 5.209798220526014210e-07 6.314467728063028879e-07
2.138000000000000000e+07 1.276440627261896284e-03 1.151363029287414727e-06 5.205056129856120483e-07 6.308574163018026790e-07
2.140000000000000000e+07 1.275885164919384179e-03 1.150301212438274513e-06 5.200321777588065656e-07 6.302690346794679479e-07
2.142000000000000000e+07 1.275330304473419000e-03 1.149241140445084995e-06 5.195595148487157492e-07 6.296816255963692460e-07
2.144000000000000000e+07 1.274776045533314566e-03 1.148182810095781616e-06 5.190876228580542499e-07 6.290951872377274724e-07
2.146000000000000000e+07 1.274222387665206345e-03 1.147126218140682876e-06 5.186165003830456932e-07 6.285097177576370771e-07
2.148000000000000000e+07 1.273669330037530568e-03 1.146071360900048953e-06 5.181461459389206261e-07 6.279252149611284324e-07
2.150000000000000000e+07 1.273116872158972781e-03 1.145018235074287988e-06 5.176765581142225206e-07 6.273416769600654669e-07

